Improving axial resolution in SIM using deep learning

Structured Illumination Microscopy is a widespread methodology to image live and fixed biological structures smaller than the diffraction limits of conventional optical microscopy. Using recent advances in image up-scaling through deep learning models, we demonstrate a method to reconstruct 3D SIM image stacks with twice the axial resolution attainable through conventional SIM reconstructions. We further evaluate our method for robustness to noise & generalisability to varying observed specimens, and discuss potential adaptions of the method to further improvements in resolution.

==> data/2_point.csv <==
ground_truth,sim,rcan,z_frame
0.0,0.00054037035,0.0,40
0.0,0.0006507747,3.5296462e-06,41
0.0,0.0007541208,0.0,42
0.0,0.0009873359,0.0,43
0.0,0.0011954537,5.527966e-05,44
0.0,0.0014439414,0.0005534229,45
0.0,0.0017090316,0.00032863952,46
0.0,0.002002806,0.00026028755,47
0.0,0.0023596878,0.00028877996,48
0.0,0.0028670412,0.00038923149,49
0.00023843137254901957,0.0035863235,0.0005975603,50
0.000495686274509804,0.0046052067,0.0007975688,51
0.0014745098039215686,0.0058792513,0.0025827012,52
0.003934117647058823,0.0072743567,0.006582448,53
0.007723921568627451,0.008620331,0.010849081,54
0.009882352941176469,0.009738025,0.009928038,55
0.008094117647058823,0.010437815,0.009381534,56
0.004404705882352941,0.0107288705,0.008122434,57
0.0019827450980392154,0.010734713,0.0067233443,58
0.0013427450980392156,0.010645343,0.0058652367,59
0.002296470588235294,0.010597836,0.0062490236,60
0.0050572549019607844,0.010651557,0.007149543,61
0.008633725490196078,0.010734345,0.008193254,62
0.009712941176470586,0.01071709,0.013491403,63
0.007021176470588235,0.010449591,0.010313299,64
0.0033694117647058825,0.009749247,0.0064943354,65
0.0012423529411764707,0.008631952,0.002995173,66
0.0004141176470588235,0.007289083,0.00086484425,67
0.00021333333333333333,0.0058958884,0.00040487517,68
0.0,0.0046250816,0.00039881887,69
0.0,0.0036197617,0.00041199714,70
0.0,0.002880752,0.00017014612,71
0.0,0.002384138,0.00018777778,72
0.0,0.002022984,8.6152686e-05,73
0.0,0.0017164452,4.300972e-05,74
0.0,0.0014460745,1.351906e-05,75
0.0,0.001184679,0.0,76
0.0,0.0009726797,0.0,77
0.0,0.0007481315,0.0,78
0.0,0.00062829285,0.0,79


==> data/all_results.csv <==
,Z,XY,mse,ssim,img,model
180,948.3072866,150.326077,1.89E-05,0.99501281,struct_10_in.tif,sim
178,839.2284152,129.2415594,3.64E-05,0.990290697,struct_1_in.tif,sim
176,863.3107978,150.8728578,2.88E-05,0.991477954,struct_2_in.tif,sim
174,811.8898641,240.9514143,1.17E-05,0.996263865,struct_3_in.tif,sim
172,801.0708022,165.3392285,2.25E-05,0.992978267,struct_4_in.tif,sim
170,708.6212369,115.3244675,6.17E-06,0.997997506,struct_5_in.tif,sim
168,712.6119397,110.8140236,2.81E-06,0.998697156,struct_6_in.tif,sim
165,814.6442941,110.2082753,4.00E-06,0.998512632,struct_7_in.tif,sim
163,716.5507463,118.4444035,4.97E-06,0.998238902,struct_8_in.tif,sim
160,682.3722597,111.4088606,6.29E-06,0.997778676,struct_9_in.tif,sim
100,400.7090788,121.1701611,0,1,struct_9_in.tif,reference
98,416.9205869,124.7391461,0,1,struct_8_in.tif,reference
96,407.5526618,124.6272951,0,1,struct_7_in.tif,reference
94,404.7246662,122.5755315,0,1,struct_6_in.tif,reference
92,397.5265644,131.0220006,0,1,struct_5_in.tif,reference
90,447.6301867,145.0599817,0,1,struct_4_in.tif,reference
88,472.4571534,173.6355049,0,1,struct_3_in.tif,reference
85,434.5192464,139.8459509,0,1,struct_2_in.tif,reference
83,441.070564,134.076548,0,1,struct_1_in.tif,reference
80,449.0137173,151.25096,0,1,struct_10_in.tif,reference
20,408.6467326,125.0342888,4.35E-07,0.999922102,struct_9_in.tif,final.pth
18,426.6079858,127.040409,4.77E-07,0.999920965,struct_8_in.tif,final.pth
16,420.9403327,126.9444027,5.51E-07,0.999920924,struct_7_in.tif,final.pth
14,421.4070556,124.7631331,3.02E-07,0.999941086,struct_6_in.tif,final.pth
12,410.5484597,134.731035,4.76E-07,0.99991637,struct_5_in.tif,final.pth
10,450.4188126,146.8075633,4.49E-06,0.999416551,struct_4_in.tif,final.pth
8,472.5765655,169.5395045,2.78E-06,0.999680922,struct_3_in.tif,final.pth
5,451.6566999,145.0175554,3.55E-06,0.999553268,struct_2_in.tif,final.pth
3,451.3941869,136.9613553,4.01E-06,0.999549054,struct_1_in.tif,final.pth
0,453.8360718,151.8462113,2.56E-06,0.999699909,struct_10_in.tif,final.pth

==> data/external.csv <==
,Z,XY,mse,ssim,img,model
0,387.0776344705278,147.54419929691207,1.6333391966188478e-05,0.9984417588425248,mto_n1_hd_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth
2,419.1248012103426,185.98529673203456,0.0,1.0,mto_n1_hd_in.tif,reference
4,713.7261194367179,126.92448346043686,4.799340786142908e-05,0.9959439912429066,mto_n1_hd_in.tif,sim
1,386.2961936741567,147.09385674255572,1.5554405766643752e-05,0.9984921627140322,mto_n1_ld_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth
3,419.94041600898584,187.64844499075608,0.0,1.0,mto_n1_ld_in.tif,reference
5,713.7261194367271,180.26727650212402,4.003976759742903e-05,0.9961073528925131,mto_n1_ld_in.tif,sim


==> data/gratings.csv <==
grating_separation,confocal_hr,sim,rcan
600,0.28146153502834104,0.0,0.0
700,0.4652937267075519,0.0,0.060318583641319104
800,0.5701750580110622,0.0,0.07557648406215751
900,0.6859742243621351,0.0,0.12591022093518814
1000,0.7459904900064476,0.0,0.1976503310993288
1100,0.7969811919908047,0.0,0.292318443962761
1200,0.8397016567830288,0.0,0.39002168036590606
1300,0.8714250983901711,0.0,0.49772253972058195
1400,0.9012552779136047,0.0,0.5792851985690604
1500,0.9192980743681097,0.0,0.6540822620320714
1600,0.9360136139682843,0.030239606662735303,0.6978694956057264
1700,0.9461849220615658,0.05529376677718078,0.7470432679484748
1800,0.9564243795039036,0.0869774583765166,0.7938747330815407
1900,0.964474398255982,0.12271676648174792,0.8383755098712429
2000,0.9713273902202471,0.16177624829075168,0.871481232325106


==> data/masked_layers.csv <==
,Z,XY,mse,ssim,img,model,masked_layer
7,272.2839858144415,134.18787252859016,2.6921929224511812e-05,0.9960785012377524,27_struct_0_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,0
4,219.0203899804242,127.25840997060085,4.4085707233268973e-05,0.994002644265282,27_struct_10_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,10
21,226.57747333525788,126.27408815338977,4.2502841080579865e-05,0.9942054306604405,27_struct_11_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,11
11,206.09604205102167,125.14702211744428,3.796224426075524e-05,0.9947582950396547,27_struct_12_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,12
3,190.39499463442732,123.54116254013248,4.831975394309517e-05,0.9935604831181852,27_struct_13_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,13
15,231.6771272500303,128.676673013002,2.797693121548218e-05,0.9959733587132398,27_struct_14_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,14
9,248.28392235156335,127.92879974492868,4.1227018312591213e-05,0.994761263067664,27_struct_15_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,15
0,248.7876837277233,126.11700467548957,4.123882434213181e-05,0.9947760195698727,27_struct_16_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,16
14,276.8106236750898,132.56970023745927,4.218636309535058e-05,0.9948157032662722,27_struct_17_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,17
19,306.8711912816717,130.5039588866916,3.850009989448415e-05,0.9954208426904829,27_struct_18_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,18
6,302.3417850241542,131.44121427051698,3.7024421289576836e-05,0.9955254925060957,27_struct_19_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,19
17,277.2306273473192,132.41520071464677,2.9181394179669073e-05,0.9959123567325314,27_struct_1_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,1
10,311.3310452307455,136.17543724493407,3.43951785928497e-05,0.9958999202286157,27_struct_20_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,20
13,276.0574460301351,131.38429415895192,3.265712112417564e-05,0.995462883049003,27_struct_2_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,2
1,290.1679790774076,128.9606690238633,4.454960878403668e-05,0.9944417407879378,27_struct_3_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,3
20,284.19087668905826,130.68390617558717,3.29210811817636e-05,0.99556094961336,27_struct_4_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,4
5,275.5286417433809,132.13706047259225,4.330017722000231e-05,0.9947626253830452,27_struct_5_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,5
2,272.80023486389894,136.800960074198,2.688710887569233e-05,0.9963172956625274,27_struct_6_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,6
12,262.23096291705093,130.61358378994615,4.7970142816636646e-05,0.9942260131155511,27_struct_7_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,7
16,256.89936259103047,133.57153212271686,4.324319821346969e-05,0.9945593402585826,27_struct_8_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,8
8,247.23057130239835,130.404538721567,4.6304615514107066e-05,0.9940666600168834,27_struct_9_mask_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,9
18,443.21516204183,132.76803621697385,4.052273652218206e-06,0.9983840291188754,27_struct_in.tif,MSE_2D_RCAN_w_3D_Conv_300_epochs_3chunk.pth,none


==> data/network_optimisation/block_group_results.csv <==
Z,XY,mse,ssim,img,model,blocks,groups
501.5229742,159.7180671,6.04E-06,0.999288998,struct_10_in.tif,block_10_group_1.pth,10,1
486.9087904,161.6855277,5.13E-06,0.999274271,struct_10_in.tif,block_10_group_2.pth,10,2
478.0233334,160.0919999,4.12E-06,0.999387284,struct_10_in.tif,block_10_group_3.pth,10,3
489.5043658,162.7661232,4.40E-06,0.999368881,struct_10_in.tif,block_10_group_4.pth,10,4
503.7836251,165.143711,7.02E-06,0.999097278,struct_10_in.tif,block_11_group_1.pth,11,1
498.7011884,163.9056509,4.80E-06,0.999181936,struct_10_in.tif,block_11_group_2.pth,11,2
486.7144072,159.9523049,3.80E-06,0.999387017,struct_10_in.tif,block_11_group_3.pth,11,3
491.2308054,160.7590635,5.25E-06,0.999294303,struct_10_in.tif,block_12_group_1.pth,12,1
504.2353862,163.6348927,5.61E-06,0.999182298,struct_10_in.tif,block_12_group_2.pth,12,2
491.2731336,160.5091446,4.00E-06,0.999158977,struct_10_in.tif,block_12_group_3.pth,12,3
587.8216592,174.2746332,7.74E-06,0.998019573,struct_10_in.tif,block_1_group_1.pth,1,1
504.856958,166.1807414,5.46E-06,0.999112659,struct_10_in.tif,block_1_group_10.pth,1,10
499.6277365,160.0182248,5.19E-06,0.99931273,struct_10_in.tif,block_1_group_11.pth,1,11
499.0609486,161.947716,4.04E-06,0.999400349,struct_10_in.tif,block_1_group_12.pth,1,12
551.0302323,172.1916402,7.29E-06,0.998682145,struct_10_in.tif,block_1_group_2.pth,1,2
543.6896895,171.0538327,7.23E-06,0.998628454,struct_10_in.tif,block_1_group_3.pth,1,3
527.7087159,167.1179317,6.25E-06,0.999072672,struct_10_in.tif,block_1_group_4.pth,1,4
546.9130955,176.447887,7.99E-06,0.998336554,struct_10_in.tif,block_1_group_5.pth,1,5
519.9229873,169.9107649,5.70E-06,0.999140867,struct_10_in.tif,block_1_group_6.pth,1,6
515.1884859,163.5238626,5.78E-06,0.999054269,struct_10_in.tif,block_1_group_7.pth,1,7
513.0702551,171.8318687,7.27E-06,0.999036842,struct_10_in.tif,block_1_group_8.pth,1,8
505.6287626,164.4926766,5.54E-06,0.999105557,struct_10_in.tif,block_1_group_9.pth,1,9
579.6958789,174.8018134,7.23E-06,0.998031981,struct_10_in.tif,block_2_group_1.pth,2,1
511.2254089,169.5409607,5.30E-06,0.999254657,struct_10_in.tif,block_2_group_10.pth,2,10
502.5418743,166.3097353,5.10E-06,0.999257883,struct_10_in.tif,block_2_group_11.pth,2,11
500.4074929,160.1490699,3.93E-06,0.999380153,struct_10_in.tif,block_2_group_12.pth,2,12
541.5878395,169.0064666,6.74E-06,0.998998485,struct_10_in.tif,block_2_group_2.pth,2,2
527.8873289,170.4270023,7.01E-06,0.998534058,struct_10_in.tif,block_2_group_3.pth,2,3
512.5849856,162.9730253,6.15E-06,0.999065023,struct_10_in.tif,block_2_group_4.pth,2,4
527.535858,168.3480358,7.21E-06,0.998909856,struct_10_in.tif,block_2_group_5.pth,2,5
503.7737085,171.2040923,6.50E-06,0.998997575,struct_10_in.tif,block_2_group_6.pth,2,6
493.6475287,161.366701,4.91E-06,0.999306072,struct_10_in.tif,block_2_group_7.pth,2,7
504.2040059,163.1316546,4.86E-06,0.999200963,struct_10_in.tif,block_2_group_8.pth,2,8
493.5849255,159.8977084,4.64E-06,0.999312906,struct_10_in.tif,block_2_group_9.pth,2,9
540.9181788,166.8313692,6.02E-06,0.999081386,struct_10_in.tif,block_3_group_1.pth,3,1
532.9461463,167.6204686,4.89E-06,0.998747809,struct_10_in.tif,block_3_group_10.pth,3,10
500.7614872,162.0242537,4.66E-06,0.999096097,struct_10_in.tif,block_3_group_11.pth,3,11
492.0676035,163.8004788,4.97E-06,0.999278953,struct_10_in.tif,block_3_group_12.pth,3,12
528.989649,165.0961628,5.94E-06,0.99909162,struct_10_in.tif,block_3_group_2.pth,3,2
521.930394,170.9122388,8.19E-06,0.998337269,struct_10_in.tif,block_3_group_3.pth,3,3
516.5070434,172.3481066,6.49E-06,0.998907911,struct_10_in.tif,block_3_group_4.pth,3,4
495.7627823,165.6734003,5.31E-06,0.999266899,struct_10_in.tif,block_3_group_5.pth,3,5
514.3897434,167.6232876,5.69E-06,0.999096406,struct_10_in.tif,block_3_group_6.pth,3,6
493.1698044,157.9292804,3.75E-06,0.999007698,struct_10_in.tif,block_3_group_7.pth,3,7
494.1829319,163.2609669,4.36E-06,0.999439988,struct_10_in.tif,block_3_group_8.pth,3,8
510.4980139,165.8399334,4.54E-06,0.999016252,struct_10_in.tif,block_3_group_9.pth,3,9
544.7159944,171.3832769,7.46E-06,0.998806861,struct_10_in.tif,block_4_group_1.pth,4,1
516.8107078,163.5351312,6.00E-06,0.999074921,struct_10_in.tif,block_4_group_2.pth,4,2
511.185066,163.7546106,5.70E-06,0.99874579,struct_10_in.tif,block_4_group_3.pth,4,3
504.2193448,168.2631975,5.08E-06,0.999221183,struct_10_in.tif,block_4_group_4.pth,4,4
498.0163009,165.3076252,5.78E-06,0.999223017,struct_10_in.tif,block_4_group_5.pth,4,5
490.534192,160.6569844,4.29E-06,0.99947382,struct_10_in.tif,block_4_group_6.pth,4,6
508.1964579,162.2674696,4.60E-06,0.998853686,struct_10_in.tif,block_4_group_7.pth,4,7
496.3672074,164.1244819,5.15E-06,0.999348592,struct_10_in.tif,block_4_group_8.pth,4,8
488.0779256,162.7802793,4.18E-06,0.999395091,struct_10_in.tif,block_4_group_9.pth,4,9
531.9756573,168.7738434,6.75E-06,0.998981636,struct_10_in.tif,block_5_group_1.pth,5,1
522.4825837,171.5231861,6.82E-06,0.999080554,struct_10_in.tif,block_5_group_2.pth,5,2
518.2169877,166.8676851,5.77E-06,0.998734899,struct_10_in.tif,block_5_group_3.pth,5,3
493.4366444,162.4928321,4.42E-06,0.999338477,struct_10_in.tif,block_5_group_4.pth,5,4
500.9852865,161.2947564,5.34E-06,0.998967537,struct_10_in.tif,block_5_group_5.pth,5,5
486.0922487,165.1333053,4.80E-06,0.999283469,struct_10_in.tif,block_5_group_6.pth,5,6
495.4811853,164.3421521,5.25E-06,0.999237774,struct_10_in.tif,block_5_group_7.pth,5,7
473.3861007,159.0903827,3.24E-06,0.999452526,struct_10_in.tif,block_5_group_8.pth,5,8
523.6932409,166.1046095,7.60E-06,0.99889194,struct_10_in.tif,block_6_group_1.pth,6,1
531.6671444,169.6936004,7.56E-06,0.998240666,struct_10_in.tif,block_6_group_2.pth,6,2
510.6493157,168.3577327,6.09E-06,0.999161797,struct_10_in.tif,block_6_group_3.pth,6,3
496.0357248,159.4711809,4.24E-06,0.999353777,struct_10_in.tif,block_6_group_4.pth,6,4
498.0540901,164.0112764,5.09E-06,0.999249923,struct_10_in.tif,block_6_group_5.pth,6,5
490.2427373,162.8363014,4.34E-06,0.9992649,struct_10_in.tif,block_6_group_6.pth,6,6
517.5136566,167.0753904,7.13E-06,0.998949248,struct_10_in.tif,block_7_group_1.pth,7,1
509.7150275,170.108757,7.02E-06,0.999076992,struct_10_in.tif,block_7_group_2.pth,7,2
488.324652,160.5173325,4.24E-06,0.999380937,struct_10_in.tif,block_7_group_3.pth,7,3
491.3765101,159.4721528,4.34E-06,0.999281207,struct_10_in.tif,block_7_group_4.pth,7,4
478.0784439,162.7350206,4.80E-06,0.999270006,struct_10_in.tif,block_7_group_5.pth,7,5
518.4795391,162.6400506,6.47E-06,0.999086794,struct_10_in.tif,block_8_group_1.pth,8,1
495.1231789,161.3999841,4.56E-06,0.999327912,struct_10_in.tif,block_8_group_2.pth,8,2
497.9062736,162.4404341,3.68E-06,0.999173547,struct_10_in.tif,block_8_group_3.pth,8,3
499.4995264,168.0997155,6.30E-06,0.999055989,struct_10_in.tif,block_8_group_4.pth,8,4
481.4245035,157.7182197,3.49E-06,0.999416863,struct_10_in.tif,block_8_group_5.pth,8,5
512.9788258,162.8231817,5.37E-06,0.999012172,struct_10_in.tif,block_9_group_1.pth,9,1
506.7936213,160.0631407,4.80E-06,0.998818462,struct_10_in.tif,block_9_group_2.pth,9,2
489.887071,159.9208503,5.03E-06,0.999435771,struct_10_in.tif,block_9_group_3.pth,9,3
488.9324306,161.9354039,3.63E-06,0.999391293,struct_10_in.tif,block_9_group_4.pth,9,4
500.6076328,146.652986,9.04E-06,0.998761746,struct_1_in.tif,block_10_group_1.pth,10,1
482.2226644,149.161784,9.17E-06,0.998519009,struct_1_in.tif,block_10_group_2.pth,10,2
474.4390233,146.9507016,7.04E-06,0.998871395,struct_1_in.tif,block_10_group_3.pth,10,3
482.3436556,147.4710494,6.42E-06,0.9990294,struct_1_in.tif,block_10_group_4.pth,10,4
504.7816167,152.1909959,9.77E-06,0.998355651,struct_1_in.tif,block_11_group_1.pth,11,1
494.5724233,151.7380358,7.61E-06,0.998595719,struct_1_in.tif,block_11_group_2.pth,11,2
477.9443396,145.5518489,6.61E-06,0.998861657,struct_1_in.tif,block_11_group_3.pth,11,3
488.7582215,148.6756567,8.79E-06,0.998625476,struct_1_in.tif,block_12_group_1.pth,12,1
496.1641609,149.5403984,7.87E-06,0.998627657,struct_1_in.tif,block_12_group_2.pth,12,2
480.2868532,146.475569,7.36E-06,0.998580933,struct_1_in.tif,block_12_group_3.pth,12,3
578.6563132,185.3230823,1.63E-05,0.996450406,struct_1_in.tif,block_1_group_1.pth,1,1
496.2957651,151.4377331,8.86E-06,0.998291549,struct_1_in.tif,block_1_group_10.pth,1,10
493.465491,147.9920922,8.46E-06,0.998710871,struct_1_in.tif,block_1_group_11.pth,1,11
490.8868743,147.9107964,8.69E-06,0.998696045,struct_1_in.tif,block_1_group_12.pth,1,12
548.6802631,163.859016,1.30E-05,0.997526923,struct_1_in.tif,block_1_group_2.pth,1,2
532.0656949,161.8295969,1.48E-05,0.99691655,struct_1_in.tif,block_1_group_3.pth,1,3
523.4471744,155.7968588,1.09E-05,0.998036741,struct_1_in.tif,block_1_group_4.pth,1,4
531.0718078,164.0866546,1.22E-05,0.997291038,struct_1_in.tif,block_1_group_5.pth,1,5
513.7352063,156.4416669,1.16E-05,0.997996933,struct_1_in.tif,block_1_group_6.pth,1,6
509.2155672,151.9767515,9.89E-06,0.998228622,struct_1_in.tif,block_1_group_7.pth,1,7
508.0094101,156.3666901,1.04E-05,0.998204428,struct_1_in.tif,block_1_group_8.pth,1,8
495.1649254,152.2578176,8.55E-06,0.998396623,struct_1_in.tif,block_1_group_9.pth,1,9
562.0675506,176.1304112,1.50E-05,0.99648648,struct_1_in.tif,block_2_group_1.pth,2,1
501.8974,153.3764758,8.74E-06,0.998468155,struct_1_in.tif,block_2_group_10.pth,2,10
494.9880661,152.2344837,9.80E-06,0.998412298,struct_1_in.tif,block_2_group_11.pth,2,11
490.8393898,146.4354579,8.05E-06,0.9986531,struct_1_in.tif,block_2_group_12.pth,2,12
540.0080569,157.689369,1.25E-05,0.9979499,struct_1_in.tif,block_2_group_2.pth,2,2
518.1145034,157.6358399,1.12E-05,0.997644862,struct_1_in.tif,block_2_group_3.pth,2,3
507.7076019,150.9697529,9.88E-06,0.998252132,struct_1_in.tif,block_2_group_4.pth,2,4
516.3768474,155.7844717,1.07E-05,0.998095146,struct_1_in.tif,block_2_group_5.pth,2,5
497.7125731,157.4796035,1.06E-05,0.997991873,struct_1_in.tif,block_2_group_6.pth,2,6
488.7197875,147.7448734,8.45E-06,0.998608368,struct_1_in.tif,block_2_group_7.pth,2,7
492.903751,150.6593742,8.31E-06,0.99841319,struct_1_in.tif,block_2_group_8.pth,2,8
489.1068953,147.5974146,8.01E-06,0.998636364,struct_1_in.tif,block_2_group_9.pth,2,9
546.3052628,157.6284351,1.33E-05,0.997882403,struct_1_in.tif,block_3_group_1.pth,3,1
498.6119157,156.903863,8.12E-06,0.998032285,struct_1_in.tif,block_3_group_10.pth,3,10
479.4357849,152.3936251,9.17E-06,0.998022523,struct_1_in.tif,block_3_group_11.pth,3,11
487.5805324,148.253511,7.21E-06,0.998782944,struct_1_in.tif,block_3_group_12.pth,3,12
524.595383,154.0832965,1.02E-05,0.998333895,struct_1_in.tif,block_3_group_2.pth,3,2
508.7998028,158.6855103,9.49E-06,0.997949511,struct_1_in.tif,block_3_group_3.pth,3,3
509.155813,159.2554172,1.10E-05,0.997821688,struct_1_in.tif,block_3_group_4.pth,3,4
490.07284,150.4273931,8.83E-06,0.998543679,struct_1_in.tif,block_3_group_5.pth,3,5
505.9660312,152.9116969,8.33E-06,0.998422943,struct_1_in.tif,block_3_group_6.pth,3,6
481.5605762,146.5057721,7.65E-06,0.998475344,struct_1_in.tif,block_3_group_7.pth,3,7
492.0366709,148.7063294,7.38E-06,0.998948472,struct_1_in.tif,block_3_group_8.pth,3,8
493.2069848,150.465098,8.78E-06,0.998226608,struct_1_in.tif,block_3_group_9.pth,3,9
538.9987936,161.0209111,1.24E-05,0.997777796,struct_1_in.tif,block_4_group_1.pth,4,1
512.2834625,152.1472042,9.85E-06,0.998245723,struct_1_in.tif,block_4_group_2.pth,4,2
500.3244349,151.3906454,9.14E-06,0.99810307,struct_1_in.tif,block_4_group_3.pth,4,3
499.6873873,152.9701908,9.62E-06,0.998302999,struct_1_in.tif,block_4_group_4.pth,4,4
489.671829,150.8125719,7.84E-06,0.99869212,struct_1_in.tif,block_4_group_5.pth,4,5
487.829969,146.0816591,7.33E-06,0.999092527,struct_1_in.tif,block_4_group_6.pth,4,6
490.5486315,151.8344927,7.83E-06,0.998066809,struct_1_in.tif,block_4_group_7.pth,4,7
487.9892856,151.1155913,8.53E-06,0.998663803,struct_1_in.tif,block_4_group_8.pth,4,8
481.110447,149.5146187,9.22E-06,0.99859801,struct_1_in.tif,block_4_group_9.pth,4,9
528.7564703,158.6277072,1.17E-05,0.998002336,struct_1_in.tif,block_5_group_1.pth,5,1
520.4468485,158.3830741,1.13E-05,0.99807709,struct_1_in.tif,block_5_group_2.pth,5,2
500.2906793,154.4465421,9.18E-06,0.998025528,struct_1_in.tif,block_5_group_3.pth,5,3
487.4230547,148.9264359,7.79E-06,0.998692788,struct_1_in.tif,block_5_group_4.pth,5,4
489.181315,149.1940765,7.70E-06,0.998406097,struct_1_in.tif,block_5_group_5.pth,5,5
478.8412788,149.8438181,7.29E-06,0.998748917,struct_1_in.tif,block_5_group_6.pth,5,6
486.6374673,150.1680556,8.26E-06,0.998543625,struct_1_in.tif,block_5_group_7.pth,5,7
468.0627303,145.6839982,6.40E-06,0.998917837,struct_1_in.tif,block_5_group_8.pth,5,8
522.5053732,153.8473192,1.10E-05,0.998021746,struct_1_in.tif,block_6_group_1.pth,6,1
512.2521328,157.807044,9.71E-06,0.997747426,struct_1_in.tif,block_6_group_2.pth,6,2
504.0802568,153.3994248,9.22E-06,0.998457304,struct_1_in.tif,block_6_group_3.pth,6,3
495.6845964,147.553409,7.79E-06,0.998717156,struct_1_in.tif,block_6_group_4.pth,6,4
489.7674952,149.6158628,7.45E-06,0.998707842,struct_1_in.tif,block_6_group_5.pth,6,5
484.5480112,149.2882954,7.02E-06,0.998767782,struct_1_in.tif,block_6_group_6.pth,6,6
517.8030913,155.5852513,1.02E-05,0.998223653,struct_1_in.tif,block_7_group_1.pth,7,1
506.7353498,155.9403356,9.39E-06,0.998438095,struct_1_in.tif,block_7_group_2.pth,7,2
485.8746607,147.2114243,7.89E-06,0.998753935,struct_1_in.tif,block_7_group_3.pth,7,3
491.2842761,150.4611265,7.60E-06,0.998605644,struct_1_in.tif,block_7_group_4.pth,7,4
475.0124829,150.2426399,7.71E-06,0.998663897,struct_1_in.tif,block_7_group_5.pth,7,5
514.4177166,150.7933119,1.11E-05,0.998185936,struct_1_in.tif,block_8_group_1.pth,8,1
491.7750768,149.1714486,7.88E-06,0.998774533,struct_1_in.tif,block_8_group_2.pth,8,2
486.3350128,150.9475078,7.04E-06,0.998532904,struct_1_in.tif,block_8_group_3.pth,8,3
488.6599962,154.0012258,7.65E-06,0.998489359,struct_1_in.tif,block_8_group_4.pth,8,4
473.5659642,144.9583004,6.69E-06,0.998895246,struct_1_in.tif,block_8_group_5.pth,8,5
506.0527293,150.783993,9.58E-06,0.99828351,struct_1_in.tif,block_9_group_1.pth,9,1
492.5257246,149.5857815,8.89E-06,0.998057566,struct_1_in.tif,block_9_group_2.pth,9,2
486.4969645,145.6379953,6.82E-06,0.999108588,struct_1_in.tif,block_9_group_3.pth,9,3
484.1188284,150.2481925,7.27E-06,0.998825307,struct_1_in.tif,block_9_group_4.pth,9,4
501.2036168,155.0684232,8.34E-06,0.998756294,struct_2_in.tif,block_10_group_1.pth,10,1
480.4419928,158.5090315,8.18E-06,0.99862978,struct_2_in.tif,block_10_group_2.pth,10,2
473.2262838,156.7892056,7.23E-06,0.998813937,struct_2_in.tif,block_10_group_3.pth,10,3
481.770077,158.4377529,7.56E-06,0.998815445,struct_2_in.tif,block_10_group_4.pth,10,4
506.7311103,162.3535673,1.17E-05,0.998080139,struct_2_in.tif,block_11_group_1.pth,11,1
494.5920658,161.6384445,7.04E-06,0.998667968,struct_2_in.tif,block_11_group_2.pth,11,2
476.5076797,156.1345151,6.65E-06,0.998822799,struct_2_in.tif,block_11_group_3.pth,11,3
491.6168818,157.1893265,7.95E-06,0.998682656,struct_2_in.tif,block_12_group_1.pth,12,1
495.3753113,159.7743542,8.40E-06,0.99851221,struct_2_in.tif,block_12_group_2.pth,12,2
477.1188955,157.2520568,5.95E-06,0.998823158,struct_2_in.tif,block_12_group_3.pth,12,3
577.4044111,185.9425018,1.77E-05,0.995819202,struct_2_in.tif,block_1_group_1.pth,1,1
496.7411084,162.2060042,1.04E-05,0.997999751,struct_2_in.tif,block_1_group_10.pth,1,10
491.3352188,157.2238241,7.80E-06,0.998744003,struct_2_in.tif,block_1_group_11.pth,1,11
489.490307,157.1444369,1.02E-05,0.998493799,struct_2_in.tif,block_1_group_12.pth,1,12
550.5973524,174.1683133,1.65E-05,0.996810207,struct_2_in.tif,block_1_group_2.pth,1,2
532.7561551,171.2614655,1.62E-05,0.996661895,struct_2_in.tif,block_1_group_3.pth,1,3
527.5695045,166.8967396,1.27E-05,0.997677819,struct_2_in.tif,block_1_group_4.pth,1,4
531.8705934,176.8931041,1.32E-05,0.997115623,struct_2_in.tif,block_1_group_5.pth,1,5
513.96168,167.5202533,1.14E-05,0.997993605,struct_2_in.tif,block_1_group_6.pth,1,6
511.2219534,163.2214597,9.65E-06,0.998205588,struct_2_in.tif,block_1_group_7.pth,1,7
509.9650877,168.3014373,1.11E-05,0.998055852,struct_2_in.tif,block_1_group_8.pth,1,8
493.4859045,161.4307447,8.36E-06,0.998338896,struct_2_in.tif,block_1_group_9.pth,1,9
559.9971847,180.3273356,1.60E-05,0.99614149,struct_2_in.tif,block_2_group_1.pth,2,1
503.1565706,165.4980683,8.12E-06,0.998524237,struct_2_in.tif,block_2_group_10.pth,2,10
494.9969098,162.0575,8.23E-06,0.998596503,struct_2_in.tif,block_2_group_11.pth,2,11
488.3406679,156.1210608,6.73E-06,0.998851239,struct_2_in.tif,block_2_group_12.pth,2,12
541.8956787,168.3794448,1.40E-05,0.997700334,struct_2_in.tif,block_2_group_2.pth,2,2
519.0691881,167.6111657,1.07E-05,0.997704865,struct_2_in.tif,block_2_group_3.pth,2,3
506.8709317,161.7585434,1.05E-05,0.99811163,struct_2_in.tif,block_2_group_4.pth,2,4
516.1371257,165.9587326,9.88E-06,0.998178298,struct_2_in.tif,block_2_group_5.pth,2,5
500.6301564,168.3843218,1.01E-05,0.998029435,struct_2_in.tif,block_2_group_6.pth,2,6
485.6401215,157.8837558,7.95E-06,0.998633091,struct_2_in.tif,block_2_group_7.pth,2,7
489.140478,160.1913425,9.00E-06,0.998293338,struct_2_in.tif,block_2_group_8.pth,2,8
487.7427627,156.7287205,7.13E-06,0.998741866,struct_2_in.tif,block_2_group_9.pth,2,9
548.5361661,168.2611083,1.54E-05,0.997557917,struct_2_in.tif,block_3_group_1.pth,3,1
494.6844492,165.357304,7.61E-06,0.998091211,struct_2_in.tif,block_3_group_10.pth,3,10
475.7482449,159.8596312,6.83E-06,0.998482594,struct_2_in.tif,block_3_group_11.pth,3,11
490.4488651,159.3174324,8.80E-06,0.998484542,struct_2_in.tif,block_3_group_12.pth,3,12
526.223853,163.0570209,9.89E-06,0.998265853,struct_2_in.tif,block_3_group_2.pth,3,2
507.5741826,170.4219549,1.17E-05,0.997472626,struct_2_in.tif,block_3_group_3.pth,3,3
511.9022988,171.2852,1.29E-05,0.997542262,struct_2_in.tif,block_3_group_4.pth,3,4
490.1015926,161.1279075,9.39E-06,0.998413377,struct_2_in.tif,block_3_group_5.pth,3,5
505.6207321,165.165611,1.03E-05,0.998034509,struct_2_in.tif,block_3_group_6.pth,3,6
479.1858321,156.2054411,6.85E-06,0.998522503,struct_2_in.tif,block_3_group_7.pth,3,7
491.4375106,158.5110963,7.96E-06,0.998842092,struct_2_in.tif,block_3_group_8.pth,3,8
488.4591275,162.0392426,7.00E-06,0.998544818,struct_2_in.tif,block_3_group_9.pth,3,9
543.6478218,171.4812191,1.36E-05,0.997522218,struct_2_in.tif,block_4_group_1.pth,4,1
511.8419809,162.3061071,1.08E-05,0.998047543,struct_2_in.tif,block_4_group_2.pth,4,2
500.0110737,162.0596436,9.93E-06,0.997730936,struct_2_in.tif,block_4_group_3.pth,4,3
498.5144613,163.8708466,8.21E-06,0.998455151,struct_2_in.tif,block_4_group_4.pth,4,4
489.1537383,160.8729981,8.26E-06,0.998575154,struct_2_in.tif,block_4_group_5.pth,4,5
488.1476126,155.7031554,8.06E-06,0.998931805,struct_2_in.tif,block_4_group_6.pth,4,6
489.0755428,160.1108183,7.54E-06,0.99811715,struct_2_in.tif,block_4_group_7.pth,4,7
487.7633581,160.5585283,6.91E-06,0.998853988,struct_2_in.tif,block_4_group_8.pth,4,8
478.3711222,158.393737,6.86E-06,0.998867401,struct_2_in.tif,block_4_group_9.pth,4,9
531.3801561,168.5927826,1.19E-05,0.997872089,struct_2_in.tif,block_5_group_1.pth,5,1
521.9689788,168.9308223,1.20E-05,0.997938199,struct_2_in.tif,block_5_group_2.pth,5,2
498.0978865,165.1028809,8.91E-06,0.998048933,struct_2_in.tif,block_5_group_3.pth,5,3
484.8957025,159.2715041,1.01E-05,0.998354341,struct_2_in.tif,block_5_group_4.pth,5,4
489.3564409,159.3095908,8.27E-06,0.998296625,struct_2_in.tif,block_5_group_5.pth,5,5
478.474906,160.9553708,8.88E-06,0.998489818,struct_2_in.tif,block_5_group_6.pth,5,6
486.9821061,161.9753728,6.83E-06,0.998762284,struct_2_in.tif,block_5_group_7.pth,5,7
467.3405979,155.424697,6.65E-06,0.998787321,struct_2_in.tif,block_5_group_8.pth,5,8
526.5817838,164.0885808,1.31E-05,0.997647664,struct_2_in.tif,block_6_group_1.pth,6,1
512.7779571,168.826791,1.08E-05,0.99753709,struct_2_in.tif,block_6_group_2.pth,6,2
505.6325935,164.6229085,9.89E-06,0.998348358,struct_2_in.tif,block_6_group_3.pth,6,3
497.5707042,158.0304798,6.99E-06,0.998792704,struct_2_in.tif,block_6_group_4.pth,6,4
491.360683,160.8624642,7.55E-06,0.998634784,struct_2_in.tif,block_6_group_5.pth,6,5
482.7905276,159.9379153,6.21E-06,0.998868289,struct_2_in.tif,block_6_group_6.pth,6,6
520.4971967,165.4299041,1.25E-05,0.997790056,struct_2_in.tif,block_7_group_1.pth,7,1
510.2621531,167.7164365,1.01E-05,0.998292863,struct_2_in.tif,block_7_group_2.pth,7,2
486.1030439,156.2193897,8.32E-06,0.998670131,struct_2_in.tif,block_7_group_3.pth,7,3
491.15099,159.1496401,8.54E-06,0.99840687,struct_2_in.tif,block_7_group_4.pth,7,4
474.5772796,160.3653817,7.59E-06,0.99864511,struct_2_in.tif,block_7_group_5.pth,7,5
513.6727767,159.5026827,1.08E-05,0.998187901,struct_2_in.tif,block_8_group_1.pth,8,1
489.8427385,158.7782577,8.31E-06,0.998658314,struct_2_in.tif,block_8_group_2.pth,8,2
483.3765931,160.479989,7.80E-06,0.998326128,struct_2_in.tif,block_8_group_3.pth,8,3
487.6430701,164.1852257,7.87E-06,0.998431735,struct_2_in.tif,block_8_group_4.pth,8,4
472.0308863,154.2683775,6.09E-06,0.998957086,struct_2_in.tif,block_8_group_5.pth,8,5
501.4958847,159.7752406,8.54E-06,0.998432929,struct_2_in.tif,block_9_group_1.pth,9,1
489.7762357,158.1610908,7.59E-06,0.998297753,struct_2_in.tif,block_9_group_2.pth,9,2
488.118727,155.2881782,7.48E-06,0.99895709,struct_2_in.tif,block_9_group_3.pth,9,3
483.9535062,160.134896,6.83E-06,0.998853652,struct_2_in.tif,block_9_group_4.pth,9,4
526.0306493,180.5758279,5.09E-06,0.999387545,struct_3_in.tif,block_10_group_1.pth,10,1
509.3547662,183.7759292,4.91E-06,0.999320622,struct_3_in.tif,block_10_group_2.pth,10,2
495.3532356,179.572598,4.23E-06,0.999405498,struct_3_in.tif,block_10_group_3.pth,10,3
508.6721565,184.2670878,3.52E-06,0.999454094,struct_3_in.tif,block_10_group_4.pth,10,4
531.567788,189.6827951,4.64E-06,0.999343124,struct_3_in.tif,block_11_group_1.pth,11,1
517.7691299,186.52764,4.74E-06,0.999196608,struct_3_in.tif,block_11_group_2.pth,11,2
502.5070901,178.8597263,3.51E-06,0.999452367,struct_3_in.tif,block_11_group_3.pth,11,3
514.2906929,181.6931697,4.27E-06,0.999388853,struct_3_in.tif,block_12_group_1.pth,12,1
519.5359121,186.7063022,3.82E-06,0.999388955,struct_3_in.tif,block_12_group_2.pth,12,2
512.2799567,183.3726404,4.67E-06,0.999005104,struct_3_in.tif,block_12_group_3.pth,12,3
617.0049583,224.2796761,5.01E-06,0.998565252,struct_3_in.tif,block_1_group_1.pth,1,1
522.5573764,189.3581979,4.47E-06,0.999275594,struct_3_in.tif,block_1_group_10.pth,1,10
519.5000733,180.7363053,4.01E-06,0.999398669,struct_3_in.tif,block_1_group_11.pth,1,11
517.2490722,179.5740755,4.62E-06,0.999376489,struct_3_in.tif,block_1_group_12.pth,1,12
578.4007011,207.1164146,5.44E-06,0.998950502,struct_3_in.tif,block_1_group_2.pth,1,2
562.0660818,199.495034,5.69E-06,0.998894447,struct_3_in.tif,block_1_group_3.pth,1,3
550.8314213,191.894617,4.58E-06,0.999212244,struct_3_in.tif,block_1_group_4.pth,1,4
562.837532,217.0191594,5.76E-06,0.998496875,struct_3_in.tif,block_1_group_5.pth,1,5
542.7545782,196.9723277,5.04E-06,0.999234356,struct_3_in.tif,block_1_group_6.pth,1,6
531.8725945,186.682268,5.08E-06,0.999105817,struct_3_in.tif,block_1_group_7.pth,1,7
532.6020669,199.0630198,6.05E-06,0.999212117,struct_3_in.tif,block_1_group_8.pth,1,8
521.9325318,187.2064119,3.99E-06,0.999276326,struct_3_in.tif,block_1_group_9.pth,1,9
597.3918675,219.1618604,5.76E-06,0.99816075,struct_3_in.tif,block_2_group_1.pth,2,1
530.1866865,195.9713797,4.92E-06,0.999290941,struct_3_in.tif,block_2_group_10.pth,2,10
525.2198428,189.9296526,4.41E-06,0.99936194,struct_3_in.tif,block_2_group_11.pth,2,11
514.9657968,180.1894472,3.94E-06,0.999389195,struct_3_in.tif,block_2_group_12.pth,2,12
568.5977184,196.1721797,5.79E-06,0.999121023,struct_3_in.tif,block_2_group_2.pth,2,2
550.7846122,198.4307091,5.72E-06,0.998580742,struct_3_in.tif,block_2_group_3.pth,2,3
531.9521545,187.5296005,4.63E-06,0.999209099,struct_3_in.tif,block_2_group_4.pth,2,4
545.4602852,195.2273601,5.32E-06,0.999097734,struct_3_in.tif,block_2_group_5.pth,2,5
523.490874,195.9645289,5.16E-06,0.999220956,struct_3_in.tif,block_2_group_6.pth,2,6
516.06352,183.5986518,4.68E-06,0.999340938,struct_3_in.tif,block_2_group_7.pth,2,7
520.0125964,184.9463527,3.91E-06,0.999333736,struct_3_in.tif,block_2_group_8.pth,2,8
514.5920999,180.1920091,4.91E-06,0.999311023,struct_3_in.tif,block_2_group_9.pth,2,9
578.9009237,194.9350303,5.55E-06,0.999169203,struct_3_in.tif,block_3_group_1.pth,3,1
532.8994255,196.29576,4.08E-06,0.998759451,struct_3_in.tif,block_3_group_10.pth,3,10
512.5165755,183.5818847,5.04E-06,0.999025812,struct_3_in.tif,block_3_group_11.pth,3,11
518.3830533,185.9766492,3.19E-06,0.999498652,struct_3_in.tif,block_3_group_12.pth,3,12
552.4051269,187.6869366,4.96E-06,0.999226901,struct_3_in.tif,block_3_group_2.pth,3,2
543.6353812,202.0529191,5.00E-06,0.998621152,struct_3_in.tif,block_3_group_3.pth,3,3
535.5321385,201.77797,5.43E-06,0.999072058,struct_3_in.tif,block_3_group_4.pth,3,4
517.6491567,187.4902712,4.66E-06,0.999365879,struct_3_in.tif,block_3_group_5.pth,3,5
531.8533063,194.3026545,4.62E-06,0.999247897,struct_3_in.tif,block_3_group_6.pth,3,6
512.2034817,182.7347396,4.10E-06,0.998826082,struct_3_in.tif,block_3_group_7.pth,3,7
516.7173121,182.8659223,4.10E-06,0.999476447,struct_3_in.tif,block_3_group_8.pth,3,8
523.7376541,193.7219573,4.57E-06,0.998915412,struct_3_in.tif,block_3_group_9.pth,3,9
573.3225352,202.3585928,5.79E-06,0.999029599,struct_3_in.tif,block_4_group_1.pth,4,1
537.6104024,186.2053833,5.18E-06,0.999151383,struct_3_in.tif,block_4_group_2.pth,4,2
524.9565873,188.278555,5.87E-06,0.998643681,struct_3_in.tif,block_4_group_3.pth,4,3
526.5373112,191.3017334,6.14E-06,0.999223034,struct_3_in.tif,block_4_group_4.pth,4,4
518.2315269,187.7669151,4.58E-06,0.999364408,struct_3_in.tif,block_4_group_5.pth,4,5
515.2491235,182.0125982,4.04E-06,0.999519199,struct_3_in.tif,block_4_group_6.pth,4,6
520.9340499,187.8258911,4.24E-06,0.998807863,struct_3_in.tif,block_4_group_7.pth,4,7
514.9385798,187.6561384,5.03E-06,0.999345935,struct_3_in.tif,block_4_group_8.pth,4,8
506.5097521,182.8453259,4.65E-06,0.9993938,struct_3_in.tif,block_4_group_9.pth,4,9
554.8167833,197.0551151,5.47E-06,0.999144804,struct_3_in.tif,block_5_group_1.pth,5,1
544.4745098,198.1237883,5.99E-06,0.999221589,struct_3_in.tif,block_5_group_2.pth,5,2
533.5404436,194.5544131,5.97E-06,0.998621106,struct_3_in.tif,block_5_group_3.pth,5,3
511.3840495,185.3293134,3.62E-06,0.999425402,struct_3_in.tif,block_5_group_4.pth,5,4
519.6985191,186.360549,4.22E-06,0.999013527,struct_3_in.tif,block_5_group_5.pth,5,5
502.8975797,191.760987,3.49E-06,0.99940855,struct_3_in.tif,block_5_group_6.pth,5,6
515.3727604,189.1294762,4.00E-06,0.99937716,struct_3_in.tif,block_5_group_7.pth,5,7
495.6624624,175.8139064,3.95E-06,0.999406006,struct_3_in.tif,block_5_group_8.pth,5,8
551.4237845,192.9423993,5.52E-06,0.999121511,struct_3_in.tif,block_6_group_1.pth,6,1
550.4972148,206.3337478,5.57E-06,0.99830221,struct_3_in.tif,block_6_group_2.pth,6,2
530.6905099,194.2132189,5.18E-06,0.999286595,struct_3_in.tif,block_6_group_3.pth,6,3
516.1758773,181.2891238,3.90E-06,0.99938649,struct_3_in.tif,block_6_group_4.pth,6,4
518.6330879,188.5274739,3.69E-06,0.999382975,struct_3_in.tif,block_6_group_5.pth,6,5
508.1717242,185.9880365,5.11E-06,0.999165327,struct_3_in.tif,block_6_group_6.pth,6,6
547.0573778,193.2987854,5.98E-06,0.999075244,struct_3_in.tif,block_7_group_1.pth,7,1
532.9557386,199.5421218,4.97E-06,0.999261861,struct_3_in.tif,block_7_group_2.pth,7,2
511.3878511,179.3016222,4.11E-06,0.999414915,struct_3_in.tif,block_7_group_3.pth,7,3
515.19429,179.945301,3.94E-06,0.999340246,struct_3_in.tif,block_7_group_4.pth,7,4
499.1306212,184.7654991,5.05E-06,0.999276438,struct_3_in.tif,block_7_group_5.pth,7,5
540.8739255,185.6750958,5.90E-06,0.999211924,struct_3_in.tif,block_8_group_1.pth,8,1
519.5419181,180.9742148,5.01E-06,0.999343401,struct_3_in.tif,block_8_group_2.pth,8,2
511.5913069,185.7064625,3.72E-06,0.999172271,struct_3_in.tif,block_8_group_3.pth,8,3
513.6517366,192.9001401,4.62E-06,0.999214537,struct_3_in.tif,block_8_group_4.pth,8,4
500.256413,176.3003964,3.76E-06,0.999430979,struct_3_in.tif,block_8_group_5.pth,8,5
536.3973292,186.1008253,5.22E-06,0.999017221,struct_3_in.tif,block_9_group_1.pth,9,1
518.3731592,185.9215756,4.92E-06,0.998706577,struct_3_in.tif,block_9_group_2.pth,9,2
514.0421028,181.9268634,3.64E-06,0.999545872,struct_3_in.tif,block_9_group_3.pth,9,3
514.8001046,185.9470002,4.15E-06,0.999321285,struct_3_in.tif,block_9_group_4.pth,9,4
500.2498966,156.6285194,7.85E-06,0.998749335,struct_4_in.tif,block_10_group_1.pth,10,1
480.0379824,158.3150705,7.79E-06,0.998664281,struct_4_in.tif,block_10_group_2.pth,10,2
470.1478899,155.3676654,7.60E-06,0.99879243,struct_4_in.tif,block_10_group_3.pth,10,3
480.8692041,157.6529156,7.65E-06,0.998776074,struct_4_in.tif,block_10_group_4.pth,10,4
504.4064925,162.1193192,6.49E-06,0.998735896,struct_4_in.tif,block_11_group_1.pth,11,1
489.8271651,159.2999832,8.11E-06,0.998518141,struct_4_in.tif,block_11_group_2.pth,11,2
476.2578015,154.6776575,6.13E-06,0.998877393,struct_4_in.tif,block_11_group_3.pth,11,3
489.7089814,157.3683786,5.36E-06,0.998975673,struct_4_in.tif,block_12_group_1.pth,12,1
492.3887416,159.2001303,8.58E-06,0.998506806,struct_4_in.tif,block_12_group_2.pth,12,2
477.3374121,154.7300699,6.42E-06,0.998671195,struct_4_in.tif,block_12_group_3.pth,12,3
580.8286136,179.9799107,8.72E-06,0.99729951,struct_4_in.tif,block_1_group_1.pth,1,1
493.9815966,161.8944628,6.63E-06,0.998596719,struct_4_in.tif,block_1_group_10.pth,1,10
490.6222272,156.6530429,7.16E-06,0.9988208,struct_4_in.tif,block_1_group_11.pth,1,11
488.4037704,157.1258253,7.87E-06,0.998724576,struct_4_in.tif,block_1_group_12.pth,1,12
546.0156259,172.0244864,7.54E-06,0.998131954,struct_4_in.tif,block_1_group_2.pth,1,2
530.1249486,169.6604267,1.02E-05,0.997660021,struct_4_in.tif,block_1_group_3.pth,1,3
525.4491889,165.3256433,5.65E-06,0.998766919,struct_4_in.tif,block_1_group_4.pth,1,4
526.7287853,175.2910445,7.29E-06,0.998027072,struct_4_in.tif,block_1_group_5.pth,1,5
513.3510796,168.9571177,8.91E-06,0.998339029,struct_4_in.tif,block_1_group_6.pth,1,6
507.0434913,161.1549966,6.45E-06,0.99866641,struct_4_in.tif,block_1_group_7.pth,1,7
506.8206645,168.9913947,7.68E-06,0.998530093,struct_4_in.tif,block_1_group_8.pth,1,8
494.1011244,160.7239096,5.38E-06,0.998779766,struct_4_in.tif,block_1_group_9.pth,1,9
566.6550367,175.7411832,8.73E-06,0.997328049,struct_4_in.tif,block_2_group_1.pth,2,1
501.5989018,165.3419032,7.14E-06,0.998704115,struct_4_in.tif,block_2_group_10.pth,2,10
493.0714232,161.6852188,6.38E-06,0.998810893,struct_4_in.tif,block_2_group_11.pth,2,11
486.5574295,155.5222023,5.55E-06,0.998939817,struct_4_in.tif,block_2_group_12.pth,2,12
540.4692691,168.2163366,7.65E-06,0.99844497,struct_4_in.tif,block_2_group_2.pth,2,2
516.7363425,165.7675061,7.82E-06,0.998091016,struct_4_in.tif,block_2_group_3.pth,2,3
505.7756395,160.3781992,5.65E-06,0.998783243,struct_4_in.tif,block_2_group_4.pth,2,4
513.8336092,165.0907963,8.16E-06,0.998394586,struct_4_in.tif,block_2_group_5.pth,2,5
494.7742413,166.201122,8.00E-06,0.998371697,struct_4_in.tif,block_2_group_6.pth,2,6
485.6099579,157.814619,6.37E-06,0.99884456,struct_4_in.tif,block_2_group_7.pth,2,7
489.908918,157.6676402,5.88E-06,0.998754547,struct_4_in.tif,block_2_group_8.pth,2,8
484.8007251,155.9359692,6.28E-06,0.998833282,struct_4_in.tif,block_2_group_9.pth,2,9
550.6472467,166.7043065,7.11E-06,0.998586993,struct_4_in.tif,block_3_group_1.pth,3,1
494.3783263,162.3335331,8.25E-06,0.997984832,struct_4_in.tif,block_3_group_10.pth,3,10
476.5663076,156.2888454,5.00E-06,0.998765367,struct_4_in.tif,block_3_group_11.pth,3,11
486.473774,160.5428053,7.98E-06,0.998649378,struct_4_in.tif,block_3_group_12.pth,3,12
525.3874425,163.152182,7.59E-06,0.998514832,struct_4_in.tif,block_3_group_2.pth,3,2
505.7995128,169.000185,8.32E-06,0.99793293,struct_4_in.tif,block_3_group_3.pth,3,3
507.5545091,170.8028784,8.94E-06,0.998124568,struct_4_in.tif,block_3_group_4.pth,3,4
489.0508625,161.7500521,8.54E-06,0.998538786,struct_4_in.tif,block_3_group_5.pth,3,5
502.361982,163.8991591,9.72E-06,0.998193322,struct_4_in.tif,block_3_group_6.pth,3,6
479.6728003,153.5416138,6.12E-06,0.998492808,struct_4_in.tif,block_3_group_7.pth,3,7
488.7124145,158.4849362,8.78E-06,0.998759878,struct_4_in.tif,block_3_group_8.pth,3,8
487.7647548,160.8304668,7.76E-06,0.998341223,struct_4_in.tif,block_3_group_9.pth,3,9
538.3124647,170.9812801,9.35E-06,0.998057454,struct_4_in.tif,block_4_group_1.pth,4,1
510.3876834,160.6889871,9.44E-06,0.998289267,struct_4_in.tif,block_4_group_2.pth,4,2
494.7406195,160.2386707,8.69E-06,0.997899774,struct_4_in.tif,block_4_group_3.pth,4,3
496.3135854,163.7938697,7.96E-06,0.998498651,struct_4_in.tif,block_4_group_4.pth,4,4
490.4381971,161.2159389,6.74E-06,0.998768075,struct_4_in.tif,block_4_group_5.pth,4,5
492.7521788,157.100606,1.00E-05,0.998729606,struct_4_in.tif,block_4_group_6.pth,4,6
486.2818298,156.9740806,6.94E-06,0.998209433,struct_4_in.tif,block_4_group_7.pth,4,7
489.3594057,160.7995627,7.62E-06,0.998769547,struct_4_in.tif,block_4_group_8.pth,4,8
478.3213049,157.694295,7.00E-06,0.998825347,struct_4_in.tif,block_4_group_9.pth,4,9
531.2955264,167.5945983,8.53E-06,0.998322155,struct_4_in.tif,block_5_group_1.pth,5,1
520.3720662,169.1845878,8.54E-06,0.998435367,struct_4_in.tif,block_5_group_2.pth,5,2
497.7263854,163.2903282,9.03E-06,0.997998375,struct_4_in.tif,block_5_group_3.pth,5,3
484.7753574,158.0467758,6.75E-06,0.998754143,struct_4_in.tif,block_5_group_4.pth,5,4
487.6088564,157.3593947,7.98E-06,0.998366611,struct_4_in.tif,block_5_group_5.pth,5,5
476.8271482,160.2445785,9.20E-06,0.998512424,struct_4_in.tif,block_5_group_6.pth,5,6
485.7041274,160.640012,8.59E-06,0.998550536,struct_4_in.tif,block_5_group_7.pth,5,7
466.1964755,153.8760206,5.83E-06,0.998925119,struct_4_in.tif,block_5_group_8.pth,5,8
523.0175206,163.6653535,8.67E-06,0.998265084,struct_4_in.tif,block_6_group_1.pth,6,1
510.8686411,166.5254404,8.22E-06,0.997845815,struct_4_in.tif,block_6_group_2.pth,6,2
502.275551,164.2252568,7.16E-06,0.998660885,struct_4_in.tif,block_6_group_3.pth,6,3
494.8619641,155.9904758,5.60E-06,0.998984903,struct_4_in.tif,block_6_group_4.pth,6,4
490.7332972,160.67885,8.13E-06,0.998566397,struct_4_in.tif,block_6_group_5.pth,6,5
481.4747122,158.4737232,9.10E-06,0.998496967,struct_4_in.tif,block_6_group_6.pth,6,6
516.1315694,164.7184267,7.45E-06,0.998440092,struct_4_in.tif,block_7_group_1.pth,7,1
507.4834954,168.1179011,6.96E-06,0.998664478,struct_4_in.tif,block_7_group_2.pth,7,2
484.8647947,156.1185586,6.30E-06,0.998908598,struct_4_in.tif,block_7_group_3.pth,7,3
487.7521391,155.1729524,6.98E-06,0.99872495,struct_4_in.tif,block_7_group_4.pth,7,4
474.7251571,159.0095579,5.09E-06,0.998972365,struct_4_in.tif,block_7_group_5.pth,7,5
511.7611162,159.3733302,8.38E-06,0.998464542,struct_4_in.tif,block_8_group_1.pth,8,1
488.0468508,157.7837483,5.30E-06,0.998995969,struct_4_in.tif,block_8_group_2.pth,8,2
481.623305,156.8448828,7.35E-06,0.998403887,struct_4_in.tif,block_8_group_3.pth,8,3
484.72433,161.608781,4.93E-06,0.998873329,struct_4_in.tif,block_8_group_4.pth,8,4
471.896551,153.751805,7.64E-06,0.998747979,struct_4_in.tif,block_8_group_5.pth,8,5
500.1461877,158.6477941,7.62E-06,0.998433463,struct_4_in.tif,block_9_group_1.pth,9,1
489.195638,156.7890457,8.90E-06,0.998038652,struct_4_in.tif,block_9_group_2.pth,9,2
486.8248954,155.4609413,7.11E-06,0.998977938,struct_4_in.tif,block_9_group_3.pth,9,3
484.181255,157.9449626,9.24E-06,0.998589799,struct_4_in.tif,block_9_group_4.pth,9,4
473.1262052,143.9246818,1.72E-06,0.999693141,struct_5_in.tif,block_10_group_1.pth,10,1
458.0836361,144.8853445,1.48E-06,0.999673651,struct_5_in.tif,block_10_group_2.pth,10,2
444.2521642,144.4734151,1.78E-06,0.999650721,struct_5_in.tif,block_10_group_3.pth,10,3
449.9036865,144.6802147,1.23E-06,0.999712006,struct_5_in.tif,block_10_group_4.pth,10,4
472.7549174,147.4265058,2.07E-06,0.999575741,struct_5_in.tif,block_11_group_1.pth,11,1
460.4255469,148.4919688,1.91E-06,0.999534697,struct_5_in.tif,block_11_group_2.pth,11,2
446.2990547,142.8811303,1.24E-06,0.99972633,struct_5_in.tif,block_11_group_3.pth,11,3
461.3084092,147.0891059,1.62E-06,0.99966852,struct_5_in.tif,block_12_group_1.pth,12,1
462.734754,145.4460228,1.46E-06,0.999665906,struct_5_in.tif,block_12_group_2.pth,12,2
453.6215876,145.9391359,1.29E-06,0.999554083,struct_5_in.tif,block_12_group_3.pth,12,3
535.5179462,174.604664,4.61E-06,0.998397934,struct_5_in.tif,block_1_group_1.pth,1,1
462.2057588,145.7559773,1.76E-06,0.999579366,struct_5_in.tif,block_1_group_10.pth,1,10
465.405506,145.7882881,1.56E-06,0.999642981,struct_5_in.tif,block_1_group_11.pth,1,11
462.2973387,144.2978803,1.44E-06,0.999701329,struct_5_in.tif,block_1_group_12.pth,1,12
505.1742446,154.610371,3.16E-06,0.999130741,struct_5_in.tif,block_1_group_2.pth,1,2
497.0984437,152.6577134,2.90E-06,0.999172078,struct_5_in.tif,block_1_group_3.pth,1,3
487.5459295,148.2692248,2.17E-06,0.999415037,struct_5_in.tif,block_1_group_4.pth,1,4
499.994528,161.4325236,2.62E-06,0.999037234,struct_5_in.tif,block_1_group_5.pth,1,5
477.4298345,149.1750073,1.88E-06,0.999554384,struct_5_in.tif,block_1_group_6.pth,1,6
477.3460492,147.8630995,1.96E-06,0.999458224,struct_5_in.tif,block_1_group_7.pth,1,7
473.6202261,149.7870206,2.24E-06,0.99952254,struct_5_in.tif,block_1_group_8.pth,1,8
459.7737204,147.3022253,1.82E-06,0.999519007,struct_5_in.tif,block_1_group_9.pth,1,9
503.0997763,169.9536578,3.13E-06,0.998740195,struct_5_in.tif,block_2_group_1.pth,2,1
464.0202732,148.2156876,2.08E-06,0.999521049,struct_5_in.tif,block_2_group_10.pth,2,10
467.0261267,148.1418515,2.21E-06,0.999552361,struct_5_in.tif,block_2_group_11.pth,2,11
456.5108454,142.4357888,1.46E-06,0.999654257,struct_5_in.tif,block_2_group_12.pth,2,12
501.3525556,151.4080325,2.82E-06,0.999361283,struct_5_in.tif,block_2_group_2.pth,2,2
489.6179391,154.0642927,2.71E-06,0.999062456,struct_5_in.tif,block_2_group_3.pth,2,3
474.769365,147.1966324,1.96E-06,0.999496595,struct_5_in.tif,block_2_group_4.pth,2,4
485.2789078,150.7227676,2.20E-06,0.999431878,struct_5_in.tif,block_2_group_5.pth,2,5
467.4440091,149.9782859,2.23E-06,0.999517219,struct_5_in.tif,block_2_group_6.pth,2,6
458.6452485,142.9678274,1.85E-06,0.999576275,struct_5_in.tif,block_2_group_7.pth,2,7
460.7870224,144.2358022,1.61E-06,0.999613203,struct_5_in.tif,block_2_group_8.pth,2,8
460.7741287,144.6798132,1.65E-06,0.999606264,struct_5_in.tif,block_2_group_9.pth,2,9
501.9136428,151.7387457,2.66E-06,0.999382312,struct_5_in.tif,block_3_group_1.pth,3,1
469.3794749,152.4626726,1.42E-06,0.999352492,struct_5_in.tif,block_3_group_10.pth,3,10
451.8273316,145.6228111,1.78E-06,0.999491997,struct_5_in.tif,block_3_group_11.pth,3,11
458.7080441,143.8810401,2.12E-06,0.99955493,struct_5_in.tif,block_3_group_12.pth,3,12
489.1165722,148.802541,2.10E-06,0.999529187,struct_5_in.tif,block_3_group_2.pth,3,2
498.2144863,155.7607475,2.64E-06,0.999032379,struct_5_in.tif,block_3_group_3.pth,3,3
472.0628614,152.0307225,2.57E-06,0.99937809,struct_5_in.tif,block_3_group_4.pth,3,4
461.0832005,145.7472858,1.84E-06,0.999602373,struct_5_in.tif,block_3_group_5.pth,3,5
470.7426654,146.6328792,1.55E-06,0.999583367,struct_5_in.tif,block_3_group_6.pth,3,6
458.6937299,149.0570711,1.64E-06,0.99933328,struct_5_in.tif,block_3_group_7.pth,3,7
459.0652154,144.031919,1.70E-06,0.999693011,struct_5_in.tif,block_3_group_8.pth,3,8
469.7868831,147.7769451,1.70E-06,0.999400941,struct_5_in.tif,block_3_group_9.pth,3,9
504.8357292,153.0256815,3.41E-06,0.999208285,struct_5_in.tif,block_4_group_1.pth,4,1
480.4357216,146.5504351,1.97E-06,0.999489528,struct_5_in.tif,block_4_group_2.pth,4,2
474.6746981,148.8510442,1.85E-06,0.999320335,struct_5_in.tif,block_4_group_3.pth,4,3
465.5000771,147.677554,1.82E-06,0.99961393,struct_5_in.tif,block_4_group_4.pth,4,4
456.9703034,146.3546477,1.54E-06,0.999668285,struct_5_in.tif,block_4_group_5.pth,4,5
451.0628405,142.4089287,1.27E-06,0.999789761,struct_5_in.tif,block_4_group_6.pth,4,6
461.3726789,147.7738342,1.62E-06,0.999353885,struct_5_in.tif,block_4_group_7.pth,4,7
456.2160715,145.8830281,1.68E-06,0.999638023,struct_5_in.tif,block_4_group_8.pth,4,8
449.2484851,145.1839785,1.62E-06,0.999653092,struct_5_in.tif,block_4_group_9.pth,4,9
489.2925037,151.908901,2.78E-06,0.99938012,struct_5_in.tif,block_5_group_1.pth,5,1
480.6379506,151.9237633,2.38E-06,0.999514576,struct_5_in.tif,block_5_group_2.pth,5,2
480.7931943,150.3221622,2.12E-06,0.999236131,struct_5_in.tif,block_5_group_3.pth,5,3
455.9531574,144.5572458,1.75E-06,0.999632881,struct_5_in.tif,block_5_group_4.pth,5,4
460.3020771,145.9948236,1.88E-06,0.999393996,struct_5_in.tif,block_5_group_5.pth,5,5
449.3803759,145.5149853,1.38E-06,0.999665375,struct_5_in.tif,block_5_group_6.pth,5,6
454.9244724,144.1205394,1.59E-06,0.999623632,struct_5_in.tif,block_5_group_7.pth,5,7
437.0369041,142.5437291,1.83E-06,0.999599397,struct_5_in.tif,block_5_group_8.pth,5,8
490.2735392,148.0528504,2.28E-06,0.999441952,struct_5_in.tif,block_6_group_1.pth,6,1
509.8299437,174.6367313,1.96E-06,0.999096961,struct_5_in.tif,block_6_group_2.pth,6,2
467.9930953,148.6101066,1.93E-06,0.999595459,struct_5_in.tif,block_6_group_3.pth,6,3
457.939696,145.2329259,1.70E-06,0.999617611,struct_5_in.tif,block_6_group_4.pth,6,4
455.6945635,144.3909774,1.81E-06,0.999596593,struct_5_in.tif,block_6_group_5.pth,6,5
448.9575413,145.6031597,1.37E-06,0.999609137,struct_5_in.tif,block_6_group_6.pth,6,6
485.3505641,150.5104135,2.04E-06,0.999474517,struct_5_in.tif,block_7_group_1.pth,7,1
471.0586406,150.75928,1.78E-06,0.999577361,struct_5_in.tif,block_7_group_2.pth,7,2
456.6657453,143.492549,1.69E-06,0.99966243,struct_5_in.tif,block_7_group_3.pth,7,3
454.4678537,146.2659382,1.84E-06,0.999572363,struct_5_in.tif,block_7_group_4.pth,7,4
442.9107289,145.8179003,1.56E-06,0.999647817,struct_5_in.tif,block_7_group_5.pth,7,5
487.2917714,147.4995723,2.33E-06,0.99953447,struct_5_in.tif,block_8_group_1.pth,8,1
466.2345922,143.6573822,1.61E-06,0.999662555,struct_5_in.tif,block_8_group_2.pth,8,2
454.1331096,145.4481845,1.45E-06,0.999567006,struct_5_in.tif,block_8_group_3.pth,8,3
449.71749,146.1890525,1.81E-06,0.999578629,struct_5_in.tif,block_8_group_4.pth,8,4
443.331478,141.5695249,1.38E-06,0.999711536,struct_5_in.tif,block_8_group_5.pth,8,5
480.0421455,147.0932408,2.23E-06,0.999404917,struct_5_in.tif,block_9_group_1.pth,9,1
465.2462629,148.2377052,1.59E-06,0.99937564,struct_5_in.tif,block_9_group_2.pth,9,2
458.3784819,143.1442813,1.61E-06,0.999729528,struct_5_in.tif,block_9_group_3.pth,9,3
453.0679679,146.2028856,1.33E-06,0.99968243,struct_5_in.tif,block_9_group_4.pth,9,4
491.1941003,133.8192031,9.56E-07,0.999781199,struct_6_in.tif,block_10_group_1.pth,10,1
464.6461688,134.2824194,9.49E-07,0.999747219,struct_6_in.tif,block_10_group_2.pth,10,2
461.5146739,133.0291835,7.10E-07,0.999806362,struct_6_in.tif,block_10_group_3.pth,10,3
468.4733738,133.0977966,6.82E-07,0.999803232,struct_6_in.tif,block_10_group_4.pth,10,4
490.720819,136.5425341,1.25E-06,0.999685256,struct_6_in.tif,block_11_group_1.pth,11,1
477.9964596,136.4067798,8.11E-07,0.999722956,struct_6_in.tif,block_11_group_2.pth,11,2
461.7741407,130.9576765,6.40E-07,0.999821643,struct_6_in.tif,block_11_group_3.pth,11,3
475.5889533,134.9998852,9.64E-07,0.999751169,struct_6_in.tif,block_12_group_1.pth,12,1
478.291897,133.6516496,8.59E-07,0.999751719,struct_6_in.tif,block_12_group_2.pth,12,2
469.8353224,137.9886074,8.03E-07,0.99964693,struct_6_in.tif,block_12_group_3.pth,12,3
556.0230341,192.7929657,2.29E-06,0.998897054,struct_6_in.tif,block_1_group_1.pth,1,1
475.2445845,134.7159844,8.61E-07,0.999743388,struct_6_in.tif,block_1_group_10.pth,1,10
479.8261659,135.7069916,8.86E-07,0.999754194,struct_6_in.tif,block_1_group_11.pth,1,11
471.5809383,134.2595242,7.81E-07,0.999804798,struct_6_in.tif,block_1_group_12.pth,1,12
523.6718577,142.2172165,2.04E-06,0.999322838,struct_6_in.tif,block_1_group_2.pth,1,2
510.8766557,140.8253757,1.81E-06,0.999388642,struct_6_in.tif,block_1_group_3.pth,1,3
505.6087093,137.3284444,1.25E-06,0.999588707,struct_6_in.tif,block_1_group_4.pth,1,4
521.5669338,179.3544857,1.73E-06,0.999221447,struct_6_in.tif,block_1_group_5.pth,1,5
490.4871159,136.9872022,1.10E-06,0.999681065,struct_6_in.tif,block_1_group_6.pth,1,6
491.5230416,137.1257883,1.21E-06,0.99958753,struct_6_in.tif,block_1_group_7.pth,1,7
490.360702,137.6942741,1.19E-06,0.999680704,struct_6_in.tif,block_1_group_8.pth,1,8
478.7296045,135.592361,9.66E-07,0.999684137,struct_6_in.tif,block_1_group_9.pth,1,9
525.296311,178.6071444,2.07E-06,0.998944064,struct_6_in.tif,block_2_group_1.pth,2,1
484.2293151,136.6091556,9.89E-07,0.999702965,struct_6_in.tif,block_2_group_10.pth,2,10
482.5242598,136.6603077,1.08E-06,0.999712114,struct_6_in.tif,block_2_group_11.pth,2,11
474.5503263,130.8484677,7.34E-07,0.999786933,struct_6_in.tif,block_2_group_12.pth,2,12
521.8722406,141.050391,1.84E-06,0.999495931,struct_6_in.tif,block_2_group_2.pth,2,2
504.5433192,168.717104,1.46E-06,0.999341517,struct_6_in.tif,block_2_group_3.pth,2,3
489.8453619,136.7355224,1.09E-06,0.999645366,struct_6_in.tif,block_2_group_4.pth,2,4
503.4105547,139.2243897,1.22E-06,0.999601554,struct_6_in.tif,block_2_group_5.pth,2,5
481.8454759,137.3421911,1.18E-06,0.999685192,struct_6_in.tif,block_2_group_6.pth,2,6
472.9603248,134.4852391,8.66E-07,0.999745297,struct_6_in.tif,block_2_group_7.pth,2,7
471.8605302,134.1169883,8.94E-07,0.999741377,struct_6_in.tif,block_2_group_8.pth,2,8
472.9473127,133.5295371,7.90E-07,0.999765053,struct_6_in.tif,block_2_group_9.pth,2,9
521.1473949,140.8258921,1.82E-06,0.999501366,struct_6_in.tif,block_3_group_1.pth,3,1
486.6037764,167.6397682,9.72E-07,0.99945092,struct_6_in.tif,block_3_group_10.pth,3,10
461.4388953,133.8880687,7.61E-07,0.999710097,struct_6_in.tif,block_3_group_11.pth,3,11
470.8423938,132.0677757,8.59E-07,0.999758626,struct_6_in.tif,block_3_group_12.pth,3,12
510.8593847,138.1987145,1.23E-06,0.999648365,struct_6_in.tif,block_3_group_2.pth,3,2
500.8336823,170.4156398,1.58E-06,0.999258947,struct_6_in.tif,block_3_group_3.pth,3,3
489.8733758,140.0076257,1.48E-06,0.999545571,struct_6_in.tif,block_3_group_4.pth,3,4
475.346105,135.66281,1.13E-06,0.999710468,struct_6_in.tif,block_3_group_5.pth,3,5
485.4184885,136.0894162,9.84E-07,0.999680089,struct_6_in.tif,block_3_group_6.pth,3,6
469.5173059,157.9886073,8.43E-07,0.999551578,struct_6_in.tif,block_3_group_7.pth,3,7
475.3192255,133.2547766,8.77E-07,0.999794096,struct_6_in.tif,block_3_group_8.pth,3,8
480.5046662,139.2940664,8.50E-07,0.999598695,struct_6_in.tif,block_3_group_9.pth,3,9
524.8355231,142.2414142,1.88E-06,0.999435664,struct_6_in.tif,block_4_group_1.pth,4,1
496.9331197,136.9514142,1.13E-06,0.99962755,struct_6_in.tif,block_4_group_2.pth,4,2
484.605096,142.6879981,1.14E-06,0.999470559,struct_6_in.tif,block_4_group_3.pth,4,3
481.7665443,136.4558741,9.82E-07,0.999735913,struct_6_in.tif,block_4_group_4.pth,4,4
471.7747503,134.5230758,8.64E-07,0.999768509,struct_6_in.tif,block_4_group_5.pth,4,5
467.1312208,131.6864853,7.25E-07,0.999855199,struct_6_in.tif,block_4_group_6.pth,4,6
472.846509,145.1522742,8.79E-07,0.999544615,struct_6_in.tif,block_4_group_7.pth,4,7
471.30739,134.6128028,8.04E-07,0.999779891,struct_6_in.tif,block_4_group_8.pth,4,8
463.9316467,134.2064903,8.83E-07,0.999771724,struct_6_in.tif,block_4_group_9.pth,4,9
509.576096,140.5123828,1.55E-06,0.999568917,struct_6_in.tif,block_5_group_1.pth,5,1
502.2630485,139.2779298,1.32E-06,0.999656788,struct_6_in.tif,block_5_group_2.pth,5,2
492.5428897,141.7006789,1.19E-06,0.999442258,struct_6_in.tif,block_5_group_3.pth,5,3
469.5145242,133.6617615,9.12E-07,0.999752447,struct_6_in.tif,block_5_group_4.pth,5,4
473.1408937,135.9095736,8.28E-07,0.99962575,struct_6_in.tif,block_5_group_5.pth,5,5
459.5971343,135.0866594,7.48E-07,0.999778159,struct_6_in.tif,block_5_group_6.pth,5,6
470.7917919,132.8428839,7.97E-07,0.999758542,struct_6_in.tif,block_5_group_7.pth,5,7
453.0274739,132.4226814,8.12E-07,0.999764903,struct_6_in.tif,block_5_group_8.pth,5,8
507.5165245,137.6023189,1.37E-06,0.999580453,struct_6_in.tif,block_6_group_1.pth,6,1
507.6235627,168.932181,1.45E-06,0.999208217,struct_6_in.tif,block_6_group_2.pth,6,2
487.3540446,136.9655625,1.06E-06,0.999720192,struct_6_in.tif,block_6_group_3.pth,6,3
479.1049659,133.3313755,8.29E-07,0.999756809,struct_6_in.tif,block_6_group_4.pth,6,4
471.6661975,133.7604162,8.25E-07,0.999757251,struct_6_in.tif,block_6_group_5.pth,6,5
468.0909619,135.0856801,7.72E-07,0.999723141,struct_6_in.tif,block_6_group_6.pth,6,6
502.2449602,139.1761198,1.50E-06,0.999548618,struct_6_in.tif,block_7_group_1.pth,7,1
485.6162088,138.650677,1.11E-06,0.99967714,struct_6_in.tif,block_7_group_2.pth,7,2
472.1611153,133.0424943,9.27E-07,0.999767875,struct_6_in.tif,block_7_group_3.pth,7,3
472.6383637,134.3383328,1.06E-06,0.999708605,struct_6_in.tif,block_7_group_4.pth,7,4
454.9635268,134.3811905,8.28E-07,0.999767671,struct_6_in.tif,block_7_group_5.pth,7,5
500.3128152,137.1302701,1.45E-06,0.999641643,struct_6_in.tif,block_8_group_1.pth,8,1
477.4053108,134.1553055,1.06E-06,0.999732649,struct_6_in.tif,block_8_group_2.pth,8,2
466.203614,134.0069688,7.35E-07,0.999722892,struct_6_in.tif,block_8_group_3.pth,8,3
467.3518077,136.1604542,8.74E-07,0.999736508,struct_6_in.tif,block_8_group_4.pth,8,4
455.4029493,131.708077,6.14E-07,0.999834738,struct_6_in.tif,block_8_group_5.pth,8,5
497.8022706,137.2211918,1.46E-06,0.999524854,struct_6_in.tif,block_9_group_1.pth,9,1
479.4344983,158.2038069,8.25E-07,0.99956459,struct_6_in.tif,block_9_group_2.pth,9,2
472.6831233,131.7226928,7.82E-07,0.999828853,struct_6_in.tif,block_9_group_3.pth,9,3
464.6277737,134.7941429,7.17E-07,0.99978337,struct_6_in.tif,block_9_group_4.pth,9,4
490.8399908,133.0404197,1.29E-06,0.999769715,struct_7_in.tif,block_10_group_1.pth,10,1
469.1218558,134.6753626,1.37E-06,0.99970441,struct_7_in.tif,block_10_group_2.pth,10,2
458.9201183,134.0844213,1.20E-06,0.999738421,struct_7_in.tif,block_10_group_3.pth,10,3
464.1969427,133.1455134,1.15E-06,0.999735099,struct_7_in.tif,block_10_group_4.pth,10,4
496.1178377,136.7573582,1.48E-06,0.999676789,struct_7_in.tif,block_11_group_1.pth,11,1
478.0389518,136.4776469,1.26E-06,0.999659202,struct_7_in.tif,block_11_group_2.pth,11,2
461.5710867,131.9371644,1.11E-06,0.999748896,struct_7_in.tif,block_11_group_3.pth,11,3
477.5320142,136.6086833,1.64E-06,0.99967978,struct_7_in.tif,block_12_group_1.pth,12,1
477.3133726,133.7346708,1.23E-06,0.999712848,struct_7_in.tif,block_12_group_2.pth,12,2
469.2200063,135.5665891,1.20E-06,0.999555933,struct_7_in.tif,block_12_group_3.pth,12,3
616.654285,164.39963,3.19E-06,0.998758531,struct_7_in.tif,block_1_group_1.pth,1,1
481.7329564,133.7527903,1.46E-06,0.999641445,struct_7_in.tif,block_1_group_10.pth,1,10
483.0917001,134.718507,1.40E-06,0.999677074,struct_7_in.tif,block_1_group_11.pth,1,11
478.4739478,132.9363123,1.35E-06,0.999725408,struct_7_in.tif,block_1_group_12.pth,1,12
541.6761703,142.9294638,2.48E-06,0.999275135,struct_7_in.tif,block_1_group_2.pth,1,2
531.6987575,141.055846,2.26E-06,0.999308305,struct_7_in.tif,block_1_group_3.pth,1,3
516.0189873,138.0378248,1.73E-06,0.999510317,struct_7_in.tif,block_1_group_4.pth,1,4
556.1320377,148.4112303,2.37E-06,0.999064771,struct_7_in.tif,block_1_group_5.pth,1,5
497.2380609,136.8587184,1.82E-06,0.999574248,struct_7_in.tif,block_1_group_6.pth,1,6
496.1042212,135.563747,1.47E-06,0.99957078,struct_7_in.tif,block_1_group_7.pth,1,7
494.4929149,137.5138186,1.68E-06,0.999605539,struct_7_in.tif,block_1_group_8.pth,1,8
485.4577025,135.8887787,1.41E-06,0.999615781,struct_7_in.tif,block_1_group_9.pth,1,9
565.9354966,163.4036902,2.48E-06,0.99889685,struct_7_in.tif,block_2_group_1.pth,2,1
480.9471302,136.8433827,1.50E-06,0.999616915,struct_7_in.tif,block_2_group_10.pth,2,10
479.3277637,136.7270301,1.62E-06,0.99963034,struct_7_in.tif,block_2_group_11.pth,2,11
472.7781523,132.1884816,1.14E-06,0.999723765,struct_7_in.tif,block_2_group_12.pth,2,12
525.0513241,139.6437455,2.10E-06,0.999481601,struct_7_in.tif,block_2_group_2.pth,2,2
541.4736728,144.9200483,1.97E-06,0.999228292,struct_7_in.tif,block_2_group_3.pth,2,3
498.2630229,135.3403752,1.52E-06,0.999589819,struct_7_in.tif,block_2_group_4.pth,2,4
507.2211233,138.6133733,1.61E-06,0.999547452,struct_7_in.tif,block_2_group_5.pth,2,5
485.2286778,138.5646071,1.69E-06,0.999610279,struct_7_in.tif,block_2_group_6.pth,2,6
475.4277975,133.2806817,1.38E-06,0.99966174,struct_7_in.tif,block_2_group_7.pth,2,7
479.5760443,133.5904761,1.28E-06,0.99968269,struct_7_in.tif,block_2_group_8.pth,2,8
479.8577652,134.2577816,1.20E-06,0.999707985,struct_7_in.tif,block_2_group_9.pth,2,9
531.5238942,140.7678077,2.32E-06,0.999449012,struct_7_in.tif,block_3_group_1.pth,3,1
517.3432022,141.8533881,1.39E-06,0.999317662,struct_7_in.tif,block_3_group_10.pth,3,10
468.5813968,134.9542511,1.32E-06,0.99958539,struct_7_in.tif,block_3_group_11.pth,3,11
473.010121,132.5665516,1.43E-06,0.999669068,struct_7_in.tif,block_3_group_12.pth,3,12
510.9505475,138.3081538,1.82E-06,0.99958772,struct_7_in.tif,block_3_group_2.pth,3,2
540.3419143,143.8159429,1.72E-06,0.999248915,struct_7_in.tif,block_3_group_3.pth,3,3
492.7992211,140.2332209,1.91E-06,0.999483158,struct_7_in.tif,block_3_group_4.pth,3,4
476.7785638,135.5239146,1.72E-06,0.999645354,struct_7_in.tif,block_3_group_5.pth,3,5
484.8677616,134.9954974,1.46E-06,0.999616836,struct_7_in.tif,block_3_group_6.pth,3,6
499.1120172,139.3535164,1.34E-06,0.999416024,struct_7_in.tif,block_3_group_7.pth,3,7
471.7973839,134.3381443,1.22E-06,0.999766394,struct_7_in.tif,block_3_group_8.pth,3,8
514.1146977,137.1153816,1.51E-06,0.999409918,struct_7_in.tif,block_3_group_9.pth,3,9
533.8492855,141.5053614,2.49E-06,0.999361334,struct_7_in.tif,block_4_group_1.pth,4,1
500.6476391,136.7852697,1.71E-06,0.99955258,struct_7_in.tif,block_4_group_2.pth,4,2
517.3942547,137.6636099,1.42E-06,0.99943384,struct_7_in.tif,block_4_group_3.pth,4,3
479.5977617,136.0992618,1.60E-06,0.999667029,struct_7_in.tif,block_4_group_4.pth,4,4
473.3348426,135.3274404,1.22E-06,0.999733937,struct_7_in.tif,block_4_group_5.pth,4,5
467.3388569,132.7378403,1.13E-06,0.99982185,struct_7_in.tif,block_4_group_6.pth,4,6
504.1880865,138.0148815,1.49E-06,0.999354507,struct_7_in.tif,block_4_group_7.pth,4,7
470.8684074,135.4668203,1.35E-06,0.999696909,struct_7_in.tif,block_4_group_8.pth,4,8
460.55269,135.0106303,1.17E-06,0.999733133,struct_7_in.tif,block_4_group_9.pth,4,9
510.5845723,141.3401907,2.02E-06,0.999510431,struct_7_in.tif,block_5_group_1.pth,5,1
493.9741202,140.3691678,1.88E-06,0.999604657,struct_7_in.tif,block_5_group_2.pth,5,2
524.6208743,140.7347109,1.74E-06,0.999302897,struct_7_in.tif,block_5_group_3.pth,5,3
471.1856509,133.7956145,1.28E-06,0.999715457,struct_7_in.tif,block_5_group_4.pth,5,4
479.3303434,134.6297499,1.29E-06,0.999523172,struct_7_in.tif,block_5_group_5.pth,5,5
461.2463783,133.3327608,1.28E-06,0.999703548,struct_7_in.tif,block_5_group_6.pth,5,6
472.218737,133.4737509,1.49E-06,0.999648725,struct_7_in.tif,block_5_group_7.pth,5,7
454.7180198,131.7347641,1.26E-06,0.999686268,struct_7_in.tif,block_5_group_8.pth,5,8
511.3483323,138.6439162,1.81E-06,0.999537304,struct_7_in.tif,block_6_group_1.pth,6,1
544.5289065,174.4891487,1.73E-06,0.999130838,struct_7_in.tif,block_6_group_2.pth,6,2
484.9908929,137.1848903,1.25E-06,0.99971611,struct_7_in.tif,block_6_group_3.pth,6,3
472.5155379,132.9696903,1.28E-06,0.999694034,struct_7_in.tif,block_6_group_4.pth,6,4
468.6420218,134.1842756,1.44E-06,0.999657919,struct_7_in.tif,block_6_group_5.pth,6,5
463.192606,136.2653491,1.26E-06,0.999626334,struct_7_in.tif,block_6_group_6.pth,6,6
510.8693374,139.2734701,1.80E-06,0.999531462,struct_7_in.tif,block_7_group_1.pth,7,1
486.9248511,138.2800372,1.44E-06,0.999649,struct_7_in.tif,block_7_group_2.pth,7,2
470.2848241,134.8037338,1.50E-06,0.999702723,struct_7_in.tif,block_7_group_3.pth,7,3
472.3242857,134.3113939,1.27E-06,0.999680944,struct_7_in.tif,block_7_group_4.pth,7,4
455.6698579,135.2446497,1.22E-06,0.999712925,struct_7_in.tif,block_7_group_5.pth,7,5
504.2279111,136.465651,1.72E-06,0.999634798,struct_7_in.tif,block_8_group_1.pth,8,1
481.9723995,133.4101739,1.43E-06,0.999705651,struct_7_in.tif,block_8_group_2.pth,8,2
471.3490595,134.9099405,1.31E-06,0.999595974,struct_7_in.tif,block_8_group_3.pth,8,3
463.8448347,137.2309313,1.28E-06,0.999674228,struct_7_in.tif,block_8_group_4.pth,8,4
457.6615039,132.1258967,1.02E-06,0.999783077,struct_7_in.tif,block_8_group_5.pth,8,5
500.987616,136.815497,1.72E-06,0.99950347,struct_7_in.tif,block_9_group_1.pth,9,1
502.9259017,138.6798896,1.31E-06,0.999452146,struct_7_in.tif,block_9_group_2.pth,9,2
473.6084086,131.3998345,1.13E-06,0.999803064,struct_7_in.tif,block_9_group_3.pth,9,3
466.1238274,135.2058785,1.13E-06,0.999720203,struct_7_in.tif,block_9_group_4.pth,9,4
484.4260427,136.6682993,1.62E-06,0.999667935,struct_8_in.tif,block_10_group_1.pth,10,1
466.4627733,137.4807406,1.54E-06,0.999644537,struct_8_in.tif,block_10_group_2.pth,10,2
459.2874656,136.3726684,1.42E-06,0.999665953,struct_8_in.tif,block_10_group_3.pth,10,3
462.0375271,136.0219978,1.14E-06,0.999704755,struct_8_in.tif,block_10_group_4.pth,10,4
483.0784291,140.0087091,1.75E-06,0.999588911,struct_8_in.tif,block_11_group_1.pth,11,1
474.0327211,140.2254566,1.35E-06,0.999624328,struct_8_in.tif,block_11_group_2.pth,11,2
457.8637295,135.1676994,1.03E-06,0.999747267,struct_8_in.tif,block_11_group_3.pth,11,3
474.4932488,138.1132156,1.73E-06,0.999623394,struct_8_in.tif,block_12_group_1.pth,12,1
472.2132622,136.9475044,1.41E-06,0.999649972,struct_8_in.tif,block_12_group_2.pth,12,2
464.5338617,136.8575461,1.25E-06,0.999558637,struct_8_in.tif,block_12_group_3.pth,12,3
552.0970005,160.1584643,3.91E-06,0.998580246,struct_8_in.tif,block_1_group_1.pth,1,1
473.1670515,138.6976993,1.74E-06,0.999539458,struct_8_in.tif,block_1_group_10.pth,1,10
476.3451858,137.8381467,1.61E-06,0.99959785,struct_8_in.tif,block_1_group_11.pth,1,11
469.9392912,137.5034914,1.70E-06,0.999628809,struct_8_in.tif,block_1_group_12.pth,1,12
514.7032373,145.8731017,3.05E-06,0.999089762,struct_8_in.tif,block_1_group_2.pth,1,2
505.2926992,143.4057858,2.92E-06,0.999071703,struct_8_in.tif,block_1_group_3.pth,1,3
497.0708228,141.5940223,2.49E-06,0.999281376,struct_8_in.tif,block_1_group_4.pth,1,4
508.6991832,149.9571542,2.67E-06,0.999007616,struct_8_in.tif,block_1_group_5.pth,1,5
484.3639716,140.5716126,2.15E-06,0.999466662,struct_8_in.tif,block_1_group_6.pth,1,6
486.5352917,140.1692271,2.32E-06,0.999352274,struct_8_in.tif,block_1_group_7.pth,1,7
482.0558717,143.6031406,1.88E-06,0.999523929,struct_8_in.tif,block_1_group_8.pth,1,8
473.3359994,137.8640426,1.73E-06,0.99951475,struct_8_in.tif,block_1_group_9.pth,1,9
518.4654645,151.1342523,3.37E-06,0.998643852,struct_8_in.tif,block_2_group_1.pth,2,1
474.4461047,139.968522,1.58E-06,0.999565757,struct_8_in.tif,block_2_group_10.pth,2,10
475.8084229,139.2100841,1.50E-06,0.999620281,struct_8_in.tif,block_2_group_11.pth,2,11
471.3747529,134.2753241,1.39E-06,0.999636964,struct_8_in.tif,block_2_group_12.pth,2,12
514.6267615,143.2885,2.79E-06,0.999287382,struct_8_in.tif,block_2_group_2.pth,2,2
498.4250441,143.8801429,2.19E-06,0.999196929,struct_8_in.tif,block_2_group_3.pth,2,3
487.2556027,139.1021637,1.78E-06,0.999504532,struct_8_in.tif,block_2_group_4.pth,2,4
496.4946223,142.0424104,1.89E-06,0.999460752,struct_8_in.tif,block_2_group_5.pth,2,5
475.5287701,142.926886,1.99E-06,0.999506947,struct_8_in.tif,block_2_group_6.pth,2,6
468.5912743,136.1321634,1.64E-06,0.999578037,struct_8_in.tif,block_2_group_7.pth,2,7
469.632578,136.4003318,1.51E-06,0.999615864,struct_8_in.tif,block_2_group_8.pth,2,8
468.5316357,135.4006092,1.28E-06,0.999694331,struct_8_in.tif,block_2_group_9.pth,2,9
515.1692546,143.7692501,2.75E-06,0.999315084,struct_8_in.tif,block_3_group_1.pth,3,1
482.331788,140.8896716,1.64E-06,0.99924877,struct_8_in.tif,block_3_group_10.pth,3,10
457.5873573,135.7788069,1.40E-06,0.999544187,struct_8_in.tif,block_3_group_11.pth,3,11
462.0607989,136.3015659,1.23E-06,0.999675132,struct_8_in.tif,block_3_group_12.pth,3,12
501.2332695,140.2438916,2.12E-06,0.999484332,struct_8_in.tif,block_3_group_2.pth,3,2
491.3285159,146.1524713,1.94E-06,0.999223565,struct_8_in.tif,block_3_group_3.pth,3,3
483.6122174,145.8814406,1.92E-06,0.999444192,struct_8_in.tif,block_3_group_4.pth,3,4
469.5098587,138.6068019,1.68E-06,0.999596585,struct_8_in.tif,block_3_group_5.pth,3,5
483.8629801,139.3950432,1.65E-06,0.999530145,struct_8_in.tif,block_3_group_6.pth,3,6
466.9488746,138.1184547,1.42E-06,0.999408969,struct_8_in.tif,block_3_group_7.pth,3,7
468.8340155,137.9247149,1.39E-06,0.999705264,struct_8_in.tif,block_3_group_8.pth,3,8
477.5263902,139.2413991,1.65E-06,0.99938864,struct_8_in.tif,block_3_group_9.pth,3,9
511.6030373,144.4317917,2.90E-06,0.999223978,struct_8_in.tif,block_4_group_1.pth,4,1
491.1957428,139.8892149,2.28E-06,0.999377866,struct_8_in.tif,block_4_group_2.pth,4,2
481.1506774,139.0622589,1.78E-06,0.99932504,struct_8_in.tif,block_4_group_3.pth,4,3
477.800755,140.7622656,1.84E-06,0.999563312,struct_8_in.tif,block_4_group_4.pth,4,4
466.3322433,137.9366286,1.31E-06,0.999682866,struct_8_in.tif,block_4_group_5.pth,4,5
465.5611252,135.269432,1.22E-06,0.999778447,struct_8_in.tif,block_4_group_6.pth,4,6
470.9415001,137.4563378,1.31E-06,0.999435327,struct_8_in.tif,block_4_group_7.pth,4,7
463.7005501,136.820793,1.26E-06,0.999690548,struct_8_in.tif,block_4_group_8.pth,4,8
460.1360924,137.2419908,1.44E-06,0.999639953,struct_8_in.tif,block_4_group_9.pth,4,9
502.913056,145.2317417,2.57E-06,0.999340271,struct_8_in.tif,block_5_group_1.pth,5,1
493.1177388,145.2582171,2.40E-06,0.999459041,struct_8_in.tif,block_5_group_2.pth,5,2
483.85588,140.6917001,2.05E-06,0.999253838,struct_8_in.tif,block_5_group_3.pth,5,3
466.7618317,137.5743348,1.46E-06,0.999638875,struct_8_in.tif,block_5_group_4.pth,5,4
469.4411061,136.3021679,1.29E-06,0.999553386,struct_8_in.tif,block_5_group_5.pth,5,5
457.0453794,138.8599344,1.40E-06,0.999634899,struct_8_in.tif,block_5_group_6.pth,5,6
463.8799184,137.8178529,1.20E-06,0.999684304,struct_8_in.tif,block_5_group_7.pth,5,7
451.280225,135.8708336,1.22E-06,0.999651418,struct_8_in.tif,block_5_group_8.pth,5,8
500.2575075,140.8690347,2.37E-06,0.999372618,struct_8_in.tif,block_6_group_1.pth,6,1
496.7329051,147.752185,2.03E-06,0.999103667,struct_8_in.tif,block_6_group_2.pth,6,2
479.354963,141.5819824,1.76E-06,0.999584854,struct_8_in.tif,block_6_group_3.pth,6,3
474.2195857,139.3359956,1.41E-06,0.99963182,struct_8_in.tif,block_6_group_4.pth,6,4
465.7538297,137.8509992,1.49E-06,0.999605153,struct_8_in.tif,block_6_group_5.pth,6,5
460.1004066,139.2225957,1.13E-06,0.999655105,struct_8_in.tif,block_6_group_6.pth,6,6
496.8117573,141.9397845,1.99E-06,0.999461738,struct_8_in.tif,block_7_group_1.pth,7,1
480.6700768,142.9746691,1.67E-06,0.999579221,struct_8_in.tif,block_7_group_2.pth,7,2
467.5580981,136.2722475,1.27E-06,0.999718065,struct_8_in.tif,block_7_group_3.pth,7,3
466.2435138,138.4235453,1.31E-06,0.99961984,struct_8_in.tif,block_7_group_4.pth,7,4
453.3427728,138.2385169,1.12E-06,0.999699614,struct_8_in.tif,block_7_group_5.pth,7,5
495.440324,139.5050465,1.94E-06,0.999548729,struct_8_in.tif,block_8_group_1.pth,8,1
474.6417575,136.9231588,1.57E-06,0.999651293,struct_8_in.tif,block_8_group_2.pth,8,2
466.60571,136.3391989,1.27E-06,0.999591272,struct_8_in.tif,block_8_group_3.pth,8,3
463.1836714,139.2810215,1.25E-06,0.999662206,struct_8_in.tif,block_8_group_4.pth,8,4
452.7929014,132.825517,1.03E-06,0.999788665,struct_8_in.tif,block_8_group_5.pth,8,5
489.4139557,137.623356,1.62E-06,0.99952859,struct_8_in.tif,block_9_group_1.pth,9,1
472.6466435,138.1555539,1.46E-06,0.999424632,struct_8_in.tif,block_9_group_2.pth,9,2
467.9329549,136.4124672,1.27E-06,0.999739647,struct_8_in.tif,block_9_group_3.pth,9,3
462.5917361,138.1543148,1.41E-06,0.999632116,struct_8_in.tif,block_9_group_4.pth,9,4
476.8693047,134.207298,1.84E-06,0.999607612,struct_9_in.tif,block_10_group_1.pth,10,1
453.1362846,135.5591425,1.56E-06,0.99960551,struct_9_in.tif,block_10_group_2.pth,10,2
444.3475717,134.8946363,1.37E-06,0.999630756,struct_9_in.tif,block_10_group_3.pth,10,3
449.4131943,134.171156,1.55E-06,0.999601492,struct_9_in.tif,block_10_group_4.pth,10,4
473.2814848,137.5115184,2.05E-06,0.999488164,struct_9_in.tif,block_11_group_1.pth,11,1
460.4094747,137.0239115,1.55E-06,0.999546289,struct_9_in.tif,block_11_group_2.pth,11,2
445.4016071,132.9448687,1.21E-06,0.999669975,struct_9_in.tif,block_11_group_3.pth,11,3
462.8168926,136.7334701,1.78E-06,0.999573889,struct_9_in.tif,block_12_group_1.pth,12,1
460.1873213,134.3650958,1.46E-06,0.999613297,struct_9_in.tif,block_12_group_2.pth,12,2
448.8138015,133.9179276,1.31E-06,0.999545205,struct_9_in.tif,block_12_group_3.pth,12,3
524.6358124,153.8016002,5.91E-06,0.998003515,struct_9_in.tif,block_1_group_1.pth,1,1
458.0225251,136.1840825,1.69E-06,0.999493833,struct_9_in.tif,block_1_group_10.pth,1,10
460.9213069,135.6446264,1.80E-06,0.999514436,struct_9_in.tif,block_1_group_11.pth,1,11
457.330654,135.0439249,1.40E-06,0.999650011,struct_9_in.tif,block_1_group_12.pth,1,12
498.5693971,141.7554809,4.19E-06,0.998766903,struct_9_in.tif,block_1_group_2.pth,1,2
491.0259913,139.5247552,3.42E-06,0.998899815,struct_9_in.tif,block_1_group_3.pth,1,3
483.3644394,137.0740347,2.56E-06,0.9991733,struct_9_in.tif,block_1_group_4.pth,1,4
490.3105078,144.6650004,3.16E-06,0.998870393,struct_9_in.tif,block_1_group_5.pth,1,5
474.1689435,137.5002953,2.59E-06,0.999332144,struct_9_in.tif,block_1_group_6.pth,1,6
473.8477828,136.2838928,2.23E-06,0.999326425,struct_9_in.tif,block_1_group_7.pth,1,7
469.540312,140.3340365,2.40E-06,0.999375925,struct_9_in.tif,block_1_group_8.pth,1,8
458.3304556,135.4155207,1.90E-06,0.999425926,struct_9_in.tif,block_1_group_9.pth,1,9
497.4382626,145.8390766,3.85E-06,0.998504147,struct_9_in.tif,block_2_group_1.pth,2,1
460.3654395,137.3553023,1.73E-06,0.999483921,struct_9_in.tif,block_2_group_10.pth,2,10
460.5387834,136.8217859,2.13E-06,0.999456044,struct_9_in.tif,block_2_group_11.pth,2,11
451.6584614,132.4858399,1.36E-06,0.999602864,struct_9_in.tif,block_2_group_12.pth,2,12
498.3872357,138.9703286,3.38E-06,0.999098054,struct_9_in.tif,block_2_group_2.pth,2,2
484.0213929,139.7201166,2.33E-06,0.999142613,struct_9_in.tif,block_2_group_3.pth,2,3
474.9763431,135.9320373,2.09E-06,0.999382797,struct_9_in.tif,block_2_group_4.pth,2,4
480.3981972,138.8878149,2.28E-06,0.999328025,struct_9_in.tif,block_2_group_5.pth,2,5
464.3354849,139.1402431,2.23E-06,0.999428585,struct_9_in.tif,block_2_group_6.pth,2,6
455.6138847,133.7766084,1.64E-06,0.999519596,struct_9_in.tif,block_2_group_7.pth,2,7
456.0505979,134.2012729,1.55E-06,0.999572391,struct_9_in.tif,block_2_group_8.pth,2,8
455.7312343,133.4012223,1.56E-06,0.999555963,struct_9_in.tif,block_2_group_9.pth,2,9
499.26173,140.258038,3.62E-06,0.999041559,struct_9_in.tif,block_3_group_1.pth,3,1
455.3681587,137.1913453,1.45E-06,0.999331854,struct_9_in.tif,block_3_group_10.pth,3,10
444.3086016,133.2821285,1.58E-06,0.99947415,struct_9_in.tif,block_3_group_11.pth,3,11
450.0568609,133.1213473,1.91E-06,0.999473584,struct_9_in.tif,block_3_group_12.pth,3,12
491.08387,136.4915083,2.36E-06,0.999404457,struct_9_in.tif,block_3_group_2.pth,3,2
477.2234505,140.7739646,2.93E-06,0.998970668,struct_9_in.tif,block_3_group_3.pth,3,3
471.3611032,141.553424,2.73E-06,0.999249693,struct_9_in.tif,block_3_group_4.pth,3,4
458.5840189,136.2244748,1.78E-06,0.999527253,struct_9_in.tif,block_3_group_5.pth,3,5
465.9985256,136.6677218,1.79E-06,0.99943834,struct_9_in.tif,block_3_group_6.pth,3,6
449.3336686,137.3160487,1.44E-06,0.99941054,struct_9_in.tif,block_3_group_7.pth,3,7
457.5573477,135.1604804,1.39E-06,0.999667622,struct_9_in.tif,block_3_group_8.pth,3,8
456.6535808,135.0534494,1.64E-06,0.999393464,struct_9_in.tif,block_3_group_9.pth,3,9
499.3712633,140.5408893,3.50E-06,0.999051791,struct_9_in.tif,block_4_group_1.pth,4,1
479.2346002,136.9923484,2.80E-06,0.999241154,struct_9_in.tif,block_4_group_2.pth,4,2
466.923409,136.3079572,1.96E-06,0.999280426,struct_9_in.tif,block_4_group_3.pth,4,3
464.1860973,137.0364204,1.81E-06,0.999519545,struct_9_in.tif,block_4_group_4.pth,4,4
454.7392904,135.1313988,1.65E-06,0.999587999,struct_9_in.tif,block_4_group_5.pth,4,5
453.6694805,133.7938949,1.32E-06,0.999727311,struct_9_in.tif,block_4_group_6.pth,4,6
451.6181828,134.4769887,1.57E-06,0.999330139,struct_9_in.tif,block_4_group_7.pth,4,7
451.8253622,134.4060843,1.63E-06,0.999562619,struct_9_in.tif,block_4_group_8.pth,4,8
445.2208972,134.6876353,1.28E-06,0.999630088,struct_9_in.tif,block_4_group_9.pth,4,9
491.1813968,141.3880945,2.55E-06,0.999294974,struct_9_in.tif,block_5_group_1.pth,5,1
481.3389427,141.2179841,2.77E-06,0.999338376,struct_9_in.tif,block_5_group_2.pth,5,2
470.0248787,137.5951721,1.96E-06,0.999291422,struct_9_in.tif,block_5_group_3.pth,5,3
454.3049682,134.3546809,1.56E-06,0.999584976,struct_9_in.tif,block_5_group_4.pth,5,4
452.3085732,132.9821426,1.54E-06,0.999434881,struct_9_in.tif,block_5_group_5.pth,5,5
444.8281626,135.5336167,1.42E-06,0.999594012,struct_9_in.tif,block_5_group_6.pth,5,6
451.9704373,135.0572235,1.53E-06,0.999557848,struct_9_in.tif,block_5_group_7.pth,5,7
437.1618488,131.8605676,1.19E-06,0.999624102,struct_9_in.tif,block_5_group_8.pth,5,8
489.4346291,137.2188853,2.98E-06,0.999215808,struct_9_in.tif,block_6_group_1.pth,6,1
484.7084911,144.4412998,2.49E-06,0.999028667,struct_9_in.tif,block_6_group_2.pth,6,2
467.5030866,138.4886161,1.64E-06,0.999570576,struct_9_in.tif,block_6_group_3.pth,6,3
459.461761,135.5690278,1.41E-06,0.999589167,struct_9_in.tif,block_6_group_4.pth,6,4
453.8568417,134.3770763,1.64E-06,0.999541983,struct_9_in.tif,block_6_group_5.pth,6,5
445.5031267,136.0376675,1.46E-06,0.999534177,struct_9_in.tif,block_6_group_6.pth,6,6
485.3620175,138.7724593,2.58E-06,0.999291835,struct_9_in.tif,block_7_group_1.pth,7,1
468.4341217,140.0097048,1.99E-06,0.99948637,struct_9_in.tif,block_7_group_2.pth,7,2
455.8769875,134.1429277,1.44E-06,0.999637257,struct_9_in.tif,block_7_group_3.pth,7,3
452.7435156,135.8365832,1.75E-06,0.9994707,struct_9_in.tif,block_7_group_4.pth,7,4
439.4055303,135.2820734,1.25E-06,0.99964006,struct_9_in.tif,block_7_group_5.pth,7,5
486.5377254,135.917086,2.41E-06,0.999415835,struct_9_in.tif,block_8_group_1.pth,8,1
463.4318397,134.078695,1.62E-06,0.999601954,struct_9_in.tif,block_8_group_2.pth,8,2
451.4562812,134.4771998,1.55E-06,0.999499362,struct_9_in.tif,block_8_group_3.pth,8,3
448.1103234,136.6710885,1.33E-06,0.999597896,struct_9_in.tif,block_8_group_4.pth,8,4
438.0511145,130.8990222,1.25E-06,0.999671184,struct_9_in.tif,block_8_group_5.pth,8,5
477.3977084,135.9207049,2.28E-06,0.99934665,struct_9_in.tif,block_9_group_1.pth,9,1
458.8627448,138.2575882,1.55E-06,0.999414694,struct_9_in.tif,block_9_group_2.pth,9,2
458.0435746,133.9920407,1.21E-06,0.999718413,struct_9_in.tif,block_9_group_3.pth,9,3
449.1702766,136.0260164,1.12E-06,0.999700559,struct_9_in.tif,block_9_group_4.pth,9,4

==> data/network_optimisation/chunk_size.csv <==
Z,XY,mse,ssim,img,model,chunk_size,epochs
481.869195,148.2697461,2.00E-06,0.999797519,struct_10_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
469.4375813,134.5093225,3.47E-06,0.999700925,struct_1_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
471.351728,141.4822598,2.75E-06,0.999727604,struct_2_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
496.8698422,166.0386926,1.52E-06,0.999789395,struct_3_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
466.1834395,144.1558053,2.52E-06,0.999719779,struct_4_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
434.5805234,133.6287323,6.25E-07,0.999947392,struct_5_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
441.5576908,125.792068,5.10E-07,0.999948547,struct_6_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
441.3133215,127.4767291,5.51E-07,0.999949882,struct_7_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
446.8695365,128.7578313,8.42E-07,0.999937586,struct_8_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
432.5463998,124.5119989,5.71E-07,0.999944538,struct_9_in.tif,block_3_group_12_kernel_3_nframes_1_100_epochs.pth,1,100
484.9873137,151.1560199,2.07E-06,0.999738602,struct_10_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
468.6073078,135.7571034,4.26E-06,0.999591759,struct_1_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
470.3392361,142.5781608,2.67E-06,0.999683855,struct_2_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
502.1650532,169.494225,1.78E-06,0.999737093,struct_3_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
463.7342424,145.1985099,3.97E-06,0.999533376,struct_4_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
432.8826609,136.4541001,6.05E-07,0.999911365,struct_5_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
455.7748946,126.8345649,3.27E-07,0.999937158,struct_6_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
445.1691043,127.2944782,5.63E-07,0.999914946,struct_7_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
446.3931782,128.5804041,5.93E-07,0.999916803,struct_8_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
434.0401425,126.1969914,5.16E-07,0.999918731,struct_9_in.tif,block_3_group_12_kernel_3_nframes_1.pth,1,
465.6071483,151.1378458,2.24E-06,0.999617349,struct_10_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
459.9618994,138.3306507,3.46E-06,0.99953094,struct_1_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
460.9387301,145.4936405,2.77E-06,0.999541349,struct_2_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
486.8844443,172.7517737,3.39E-06,0.999478476,struct_3_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
455.8720826,147.2305059,3.84E-06,0.999398907,struct_4_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
425.8984121,137.3054968,4.35E-07,0.999857961,struct_5_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
445.4486327,125.9465318,4.41E-07,0.99985081,struct_6_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
437.7850023,127.5511881,5.65E-07,0.999842013,struct_7_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
440.293803,129.0353102,4.89E-07,0.999853513,struct_8_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
425.6158781,126.9848066,5.29E-07,0.999831036,struct_9_in.tif,block_3_group_12_kernel_3_nframes_2_100_epochs.pth,2,100
477.8312732,154.2745337,2.47E-06,0.999635724,struct_10_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
470.0849026,140.2500049,3.88E-06,0.999433984,struct_1_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
473.6207176,148.5821516,3.35E-06,0.999457475,struct_2_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
498.219087,175.1940307,2.49E-06,0.999626101,struct_3_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
466.3621913,150.0028787,5.66E-06,0.99920129,struct_4_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
433.8092264,139.9024614,9.17E-07,0.999791771,struct_5_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
455.5079841,127.5374701,5.63E-07,0.999856977,struct_6_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
442.8802387,129.8293985,6.51E-07,0.999850525,struct_7_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
446.5827135,131.8721857,6.50E-07,0.999866013,struct_8_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
432.5660189,129.124651,7.56E-07,0.999777079,struct_9_in.tif,block_3_group_12_kernel_3_nframes_2.pth,2,
462.324526,156.6319595,2.83E-06,0.999660064,struct_10_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
457.6636982,140.0573148,4.74E-06,0.999426022,struct_1_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
456.0805814,147.7112761,4.14E-06,0.999464351,struct_2_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
478.5219646,174.2671901,4.00E-06,0.999599926,struct_3_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
457.6600457,150.0432596,8.63E-06,0.999051511,struct_4_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
414.1867777,138.5457816,7.16E-07,0.999876871,struct_5_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
438.1651528,128.6437602,3.55E-07,0.999920797,struct_6_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
435.3334025,130.1963656,6.33E-07,0.999895061,struct_7_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
435.4446254,131.5967312,6.95E-07,0.999860565,struct_8_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
423.9766531,128.2595733,5.25E-07,0.999880233,struct_9_in.tif,block_3_group_12_kernel_3_nframes_3_100_epochs.pth,3,100
502.3238365,158.5156172,3.62E-06,0.9990463,struct_10_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
481.859347,148.4244169,7.81E-06,0.998085208,struct_1_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
478.8963759,156.4732214,6.01E-06,0.998545771,struct_2_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
512.0314074,180.0937971,3.79E-06,0.998952808,struct_3_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
474.4045474,152.3107204,6.67E-06,0.998363929,struct_4_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
460.4444048,143.5057284,1.77E-06,0.999330339,struct_5_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
476.0527178,134.0605519,8.09E-07,0.999579447,struct_6_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
503.3111435,134.0388032,1.21E-06,0.999469924,struct_7_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
469.3484427,133.1334343,1.41E-06,0.999387554,struct_8_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
445.4022213,130.7712036,1.24E-06,0.999425838,struct_9_in.tif,block_3_group_12_kernel_3_nframes_3.pth,3,
460.6887126,157.0105846,3.67E-06,0.999437705,struct_10_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
465.4896931,142.6911803,6.26E-06,0.99895702,struct_1_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
467.6566569,151.13919,5.23E-06,0.999117485,struct_2_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
491.6321806,176.1200478,3.57E-06,0.999452459,struct_3_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
463.3019094,150.8292081,5.84E-06,0.998996183,struct_4_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
427.3719086,139.1754015,1.26E-06,0.99972971,struct_5_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
448.3150951,128.1993354,4.95E-07,0.999879253,struct_6_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
442.8185344,127.7197272,8.33E-07,0.999798882,struct_7_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
443.6657327,131.6155746,8.64E-07,0.999790759,struct_8_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
430.4705407,129.2232557,8.75E-07,0.99973007,struct_9_in.tif,block_3_group_12_kernel_3_nframes_4_100_epochs.pth,4,100
513.0022159,166.407179,4.81E-06,0.999113408,struct_10_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
515.3790004,153.4214958,8.19E-06,0.99844919,struct_1_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
516.6486341,162.2225858,9.76E-06,0.997952011,struct_2_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
540.1013287,191.2904536,4.35E-06,0.999179754,struct_3_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
507.2141465,161.8035876,5.14E-06,0.998772005,struct_4_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
469.928122,146.7461484,1.66E-06,0.999539227,struct_5_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
482.5889358,136.894269,9.52E-07,0.999687082,struct_6_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
490.7230531,133.5264665,1.19E-06,0.999677458,struct_7_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
479.7135782,136.5517602,1.41E-06,0.999619152,struct_8_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
469.7387484,134.1522141,2.05E-06,0.99940031,struct_9_in.tif,block_3_group_12_kernel_3_nframes_4.pth,4,
482.1343212,162.0605803,5.06E-06,0.999221654,struct_10_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
485.3640662,148.9662106,7.84E-06,0.998609953,struct_1_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
485.1928134,157.2893878,8.58E-06,0.998413362,struct_2_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
504.2849325,185.8895796,4.00E-06,0.999370285,struct_3_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
486.8047962,159.0714377,1.82E-05,0.997681739,struct_4_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
429.5361806,142.8926988,1.91E-06,0.999594614,struct_5_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
459.7503568,132.7992307,9.08E-07,0.999757601,struct_6_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
454.8332424,133.4587929,1.23E-06,0.999724151,struct_7_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
453.5676841,137.6449757,1.58E-06,0.999755461,struct_8_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
436.227485,133.7027943,1.24E-06,0.999642003,struct_9_in.tif,block_3_group_12_kernel_3_nframes_5_100_epochs.pth,5,100
516.5197466,171.6990931,6.54E-06,0.998758615,struct_10_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
508.7317254,161.0178131,9.79E-06,0.997842362,struct_1_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
511.404492,170.3716057,1.57E-05,0.996950179,struct_2_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
539.1757896,201.6342456,6.53E-06,0.998792703,struct_3_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
500.1597805,168.8778951,8.05E-06,0.99814223,struct_4_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
463.9244305,152.8553933,3.38E-06,0.999103056,struct_5_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
482.4827975,141.5317058,1.40E-06,0.999498332,struct_6_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
488.0665325,141.4714385,1.67E-06,0.999444213,struct_7_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
477.7660435,145.3108271,1.75E-06,0.999420159,struct_8_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
460.7622119,141.9353519,2.35E-06,0.99914597,struct_9_in.tif,block_3_group_12_kernel_3_nframes_5.pth,5,
526.0522977,168.1175289,6.11E-06,0.997569556,struct_10_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
502.8474388,178.6395578,1.06E-05,0.99599664,struct_1_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
498.4004027,169.9388838,1.24E-05,0.995377279,struct_2_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
536.351964,212.3324969,4.80E-06,0.997790516,struct_3_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
500.7958758,164.9710248,8.73E-06,0.996563629,struct_4_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
483.6788059,179.9086886,2.59E-06,0.998444385,struct_5_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
484.7904397,171.9242791,1.60E-06,0.998824043,struct_6_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
531.6506872,181.9616064,1.78E-06,0.998889084,struct_7_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
489.4319388,146.2326429,2.09E-06,0.998738842,struct_8_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
460.1016608,145.4664767,1.84E-06,0.99896754,struct_9_in.tif,block_3_group_12_kernel_3_nframes_6_100_epochs.pth,6,100
527.9119077,167.3007464,6.24E-06,0.998159625,struct_10_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
523.707947,169.7213806,1.22E-05,0.997432512,struct_1_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
526.0571107,171.0168477,1.22E-05,0.99687028,struct_2_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
566.8018893,201.7562868,4.84E-06,0.998318426,struct_3_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
524.7141742,165.894572,6.78E-06,0.997830973,struct_4_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
494.3533134,180.8482327,3.83E-06,0.998500987,struct_5_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
501.1174833,171.8754395,1.85E-06,0.999027673,struct_6_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
542.8175503,179.7984825,2.46E-06,0.998853435,struct_7_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
497.8308797,148.9016806,3.01E-06,0.998725483,struct_8_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
480.6148452,147.306613,3.60E-06,0.998589847,struct_9_in.tif,block_3_group_12_kernel_3_nframes_6.pth,6,
540.6034627,169.7352279,7.49E-06,0.998380625,struct_10_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
549.400881,171.9142638,1.63E-05,0.996540238,struct_1_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
550.3730264,177.1649014,1.72E-05,0.996144958,struct_2_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
587.4319679,202.0930201,9.98E-06,0.998145924,struct_3_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
551.1337002,175.1645495,1.03E-05,0.99732762,struct_4_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
503.3944033,159.1721975,4.98E-06,0.998726652,struct_5_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
509.3837988,147.107377,1.76E-06,0.999372955,struct_6_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
535.2915646,146.5436169,2.64E-06,0.999242179,struct_7_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
523.4946797,149.9809327,3.17E-06,0.998996769,struct_8_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,
494.6619549,144.1894661,3.31E-06,0.998854608,struct_9_in.tif,block_3_group_12_kernel_3_nframes_7.pth,7,

==> data/network_optimisation/kernel_size_results.csv <==
Z,XY,mse,ssim,img,model,kernel_size
532.8177734,183.6333247,8.68E-06,0.998431224,struct_10_in.tif,block_3_group_12_kernel_1.pth,1
536.4805732,193.5654964,2.29E-05,0.99698695,struct_1_in.tif,block_3_group_12_kernel_1.pth,1
549.6459124,201.0571319,2.13E-05,0.996912248,struct_2_in.tif,block_3_group_12_kernel_1.pth,1
578.0817959,217.5187649,7.68E-06,0.998556603,struct_3_in.tif,block_3_group_12_kernel_1.pth,1
535.4239062,192.7289853,1.20E-05,0.997627721,struct_4_in.tif,block_3_group_12_kernel_1.pth,1
495.8462119,187.2958194,4.32E-06,0.999181643,struct_5_in.tif,block_3_group_12_kernel_1.pth,1
528.0505287,206.2768293,2.60E-06,0.999362435,struct_6_in.tif,block_3_group_12_kernel_1.pth,1
527.9206283,181.9821964,3.70E-06,0.999322848,struct_7_in.tif,block_3_group_12_kernel_1.pth,1
519.016547,181.6775219,6.20E-06,0.998927192,struct_8_in.tif,block_3_group_12_kernel_1.pth,1
505.9581524,177.3240935,7.45E-06,0.998775516,struct_9_in.tif,block_3_group_12_kernel_1.pth,1
493.8029913,163.4012107,4.04E-06,0.999135609,struct_10_in.tif,block_3_group_12_kernel_3.pth,3
481.2981723,148.5043045,9.33E-06,0.998036015,struct_1_in.tif,block_3_group_12_kernel_3.pth,3
477.3043851,159.2773648,7.09E-06,0.998422687,struct_2_in.tif,block_3_group_12_kernel_3.pth,3
504.7471062,187.3640237,4.58E-06,0.999076486,struct_3_in.tif,block_3_group_12_kernel_3.pth,3
474.8356366,158.9129779,6.65E-06,0.998517979,struct_4_in.tif,block_3_group_12_kernel_3.pth,3
451.8794425,144.3011924,1.62E-06,0.999445918,struct_5_in.tif,block_3_group_12_kernel_3.pth,3
465.6907124,132.6818353,7.92E-07,0.99966318,struct_6_in.tif,block_3_group_12_kernel_3.pth,3
466.880804,132.3263027,1.29E-06,0.999524903,struct_7_in.tif,block_3_group_12_kernel_3.pth,3
462.516511,136.4099009,1.43E-06,0.999469421,struct_8_in.tif,block_3_group_12_kernel_3.pth,3
442.2066317,133.8570772,1.40E-06,0.999432787,struct_9_in.tif,block_3_group_12_kernel_3.pth,3
517.6132278,166.7466677,4.26E-06,0.998856507,struct_10_in.tif,block_3_group_12_kernel_5.pth,5
496.1093194,158.0541371,9.57E-06,0.997624492,struct_1_in.tif,block_3_group_12_kernel_5.pth,5
493.9816658,163.4092645,9.60E-06,0.997666645,struct_2_in.tif,block_3_group_12_kernel_5.pth,5
523.5741813,188.7123905,3.91E-06,0.998890209,struct_3_in.tif,block_3_group_12_kernel_5.pth,5
489.2966712,159.9359656,8.27E-06,0.997963509,struct_4_in.tif,block_3_group_12_kernel_5.pth,5
464.2366302,149.9579475,1.60E-06,0.999424192,struct_5_in.tif,block_3_group_12_kernel_5.pth,5
485.9017333,139.738242,8.74E-07,0.999617235,struct_6_in.tif,block_3_group_12_kernel_5.pth,5
511.4054027,140.6065186,1.35E-06,0.999462958,struct_7_in.tif,block_3_group_12_kernel_5.pth,5
476.0267681,137.881116,1.27E-06,0.99950954,struct_8_in.tif,block_3_group_12_kernel_5.pth,5
453.4344654,135.3547439,1.42E-06,0.999410502,struct_9_in.tif,block_3_group_12_kernel_5.pth,5
85.83810695,1019.055566,0.000531644,0.792697134,struct_10_in.tif,block_3_group_12_kernel_7.pth,7
85.08367513,1019.055566,0.001187752,0.659020895,struct_1_in.tif,block_3_group_12_kernel_7.pth,7
85.58067811,1019.055566,0.00066622,0.786275405,struct_2_in.tif,block_3_group_12_kernel_7.pth,7
87.93884265,1019.055566,0.000267404,0.879289436,struct_3_in.tif,block_3_group_12_kernel_7.pth,7
87.85240646,1019.055566,0.000494252,0.833783057,struct_4_in.tif,block_3_group_12_kernel_7.pth,7
82.74627432,1019.055566,0.000621408,0.709087438,struct_5_in.tif,block_3_group_12_kernel_7.pth,7
86.45987255,1019.055566,0.002127974,0.414425676,struct_6_in.tif,block_3_group_12_kernel_7.pth,7
84.58647301,1019.055566,0.00117048,0.575887599,struct_7_in.tif,block_3_group_12_kernel_7.pth,7
84.40833996,1019.055566,0.00096193,0.67142826,struct_8_in.tif,block_3_group_12_kernel_7.pth,7
81.59687304,1019.055566,0.000584179,0.728408898,struct_9_in.tif,block_3_group_12_kernel_7.pth,7
81.23703912,1019.055566,0.000314804,0.88289123,struct_10_in.tif,block_3_group_12_kernel_9.pth,9
81.81256105,1019.055566,0.000945856,0.750660025,struct_1_in.tif,block_3_group_12_kernel_9.pth,9
81.38551697,1019.055566,0.001102014,0.738326529,struct_2_in.tif,block_3_group_12_kernel_9.pth,9
80.74982414,1019.055566,0.000607996,0.80379177,struct_3_in.tif,block_3_group_12_kernel_9.pth,9
79.63744445,1019.055566,0.000843567,0.770123118,struct_4_in.tif,block_3_group_12_kernel_9.pth,9
79.78174225,1019.055566,0.001286098,0.635874145,struct_5_in.tif,block_3_group_12_kernel_9.pth,9
79.03398163,1019.055566,0.001295776,0.608218815,struct_6_in.tif,block_3_group_12_kernel_9.pth,9
79.28109166,1019.055566,0.000784325,0.71770231,struct_7_in.tif,block_3_group_12_kernel_9.pth,9
79.58027101,1019.055566,0.000895961,0.712446633,struct_8_in.tif,block_3_group_12_kernel_9.pth,9
81.37587187,1019.055566,0.000751494,0.732854684,struct_9_in.tif,block_3_group_12_kernel_9.pth,9

==> data/noise_results.csv <==
,Z,XY,mse,ssim,img,model
22,420.4340611,127.0790526,7.72E-07,0.999851442,struct_10_noise_1024_in.tif,final.pth
102,411.2047974,119.9733117,0,1,struct_10_noise_1024_in.tif,reference
182,700.9677909,109.1368497,7.15E-06,0.997437778,struct_10_noise_1024_in.tif,sim
24,420.1465365,126.2912829,4.91E-07,0.999907395,struct_10_noise_2048_in.tif,final.pth
104,411.2047974,119.9733117,0,1,struct_10_noise_2048_in.tif,reference
184,700.1743161,107.6184467,7.37E-06,0.997634842,struct_10_noise_2048_in.tif,sim
25,422.1220451,128.1984863,1.92E-06,0.999377742,struct_10_noise_256_in.tif,final.pth
105,411.2047974,119.9733117,0,1,struct_10_noise_256_in.tif,reference
185,669.0848643,111.3365091,1.10E-05,0.995568674,struct_10_noise_256_in.tif,sim
27,423.8378126,127.1847304,9.35E-07,0.999741079,struct_10_noise_512_in.tif,final.pth
107,411.2047974,119.9733117,0,1,struct_10_noise_512_in.tif,reference
187,695.297237,112.1182267,8.21E-06,0.996710665,struct_10_noise_512_in.tif,sim
28,404.3628625,130.9733508,5.92E-06,0.997482835,struct_10_noise_64_in.tif,final.pth
108,411.2047974,119.9733117,0,1,struct_10_noise_64_in.tif,reference
188,488.7884523,120.0467289,3.09E-05,0.988043663,struct_10_noise_64_in.tif,sim
29,397.3887214,121.9413914,9.12E-07,0.999757792,struct_1_noise_1024_in.tif,final.pth
109,395.102951,120.3339418,0,1,struct_1_noise_1024_in.tif,reference
189,674.0305824,109.8621421,1.68E-05,0.995009521,struct_1_noise_1024_in.tif,sim
31,398.2327245,121.1440788,9.77E-07,0.999848641,struct_1_noise_2048_in.tif,final.pth
111,395.102951,120.3339418,0,1,struct_1_noise_2048_in.tif,reference
191,683.9118291,110.4275211,1.64E-05,0.995798658,struct_1_noise_2048_in.tif,sim
32,401.3627693,120.9695612,2.99E-06,0.998980695,struct_1_noise_256_in.tif,final.pth
112,395.102951,120.3339418,0,1,struct_1_noise_256_in.tif,reference
192,646.3171507,110.2203677,2.37E-05,0.991051406,struct_1_noise_256_in.tif,sim
34,395.2668189,121.7236101,1.47E-06,0.999574414,struct_1_noise_512_in.tif,final.pth
114,395.102951,120.3339418,0,1,struct_1_noise_512_in.tif,reference
194,663.4253044,111.5177528,1.99E-05,0.99355638,struct_1_noise_512_in.tif,sim
35,393.793474,119.7023059,1.04E-05,0.996449346,struct_1_noise_64_in.tif,final.pth
115,395.102951,120.3339418,0,1,struct_1_noise_64_in.tif,reference
195,510.0159728,104.9700703,5.02E-05,0.979677864,struct_1_noise_64_in.tif,sim
36,421.3083961,122.1034374,6.56E-07,0.999853053,struct_2_noise_1024_in.tif,final.pth
116,402.6769796,119.2329136,0,1,struct_2_noise_1024_in.tif,reference
196,697.1806095,110.9533913,8.54E-06,0.997136909,struct_2_noise_1024_in.tif,sim
38,417.5183074,121.5576401,5.37E-07,0.999904769,struct_2_noise_2048_in.tif,final.pth
118,402.6769796,119.2329136,0,1,struct_2_noise_2048_in.tif,reference
198,699.0463734,110.174847,7.45E-06,0.997714629,struct_2_noise_2048_in.tif,sim
39,418.394947,124.4336595,1.88E-06,0.999361969,struct_2_noise_256_in.tif,final.pth
119,402.6769796,119.2329136,0,1,struct_2_noise_256_in.tif,reference
199,661.3420673,110.4453219,1.07E-05,0.995402015,struct_2_noise_256_in.tif,sim
2,418.3778992,123.3830196,1.05E-06,0.99972373,struct_2_noise_512_in.tif,final.pth
82,402.6769796,119.2329136,0,1,struct_2_noise_512_in.tif,reference
162,221.7388819,110.7201347,2.80E-05,0.995300179,struct_2_noise_512_in.tif,sim
7,403.351544,121.1049759,6.51E-06,0.997411948,struct_2_noise_64_in.tif,final.pth
87,402.6769796,119.2329136,0,1,struct_2_noise_64_in.tif,reference
167,510.8005841,100.746417,2.35E-05,0.989102651,struct_2_noise_64_in.tif,sim
1,406.6694853,127.7132176,1.02E-06,0.999821953,struct_3_noise_1024_in.tif,final.pth
81,396.305861,125.0766662,0,1,struct_3_noise_1024_in.tif,reference
161,230.9593838,116.1496056,5.13E-05,0.994775327,struct_3_noise_1024_in.tif,sim
40,404.8376937,127.1772032,7.60E-07,0.999889252,struct_3_noise_2048_in.tif,final.pth
120,396.305861,125.0766662,0,1,struct_3_noise_2048_in.tif,reference
200,707.8380856,115.3272832,1.11E-05,0.99693175,struct_3_noise_2048_in.tif,sim
41,410.5221954,129.3108389,2.73E-06,0.999363505,struct_3_noise_256_in.tif,final.pth
121,396.305861,125.0766662,0,1,struct_3_noise_256_in.tif,reference
201,677.0678855,111.4081453,2.10E-05,0.993328774,struct_3_noise_256_in.tif,sim
43,406.2769413,127.9381171,1.43E-06,0.999648271,struct_3_noise_512_in.tif,final.pth
123,396.305861,125.0766662,0,1,struct_3_noise_512_in.tif,reference
203,697.1192727,114.8982778,1.66E-05,0.994909104,struct_3_noise_512_in.tif,sim
44,408.0794574,122.859153,8.14E-06,0.99706068,struct_3_noise_64_in.tif,final.pth
124,396.305861,125.0766662,0,1,struct_3_noise_64_in.tif,reference
204,530.4205681,99.82311841,3.74E-05,0.987325031,struct_3_noise_64_in.tif,sim
45,422.1339744,125.5852996,7.63E-07,0.999865574,struct_4_noise_1024_in.tif,final.pth
125,413.6639136,123.6550787,0,1,struct_4_noise_1024_in.tif,reference
205,699.434008,109.2556194,6.77E-06,0.997650538,struct_4_noise_1024_in.tif,sim
9,420.7215192,124.6401121,6.94E-07,0.999893842,struct_4_noise_2048_in.tif,final.pth
89,413.6639136,123.6550787,0,1,struct_4_noise_2048_in.tif,reference
169,699.301062,107.557129,5.88E-06,0.998036037,struct_4_noise_2048_in.tif,sim
11,422.6889123,123.8246858,2.21E-06,0.999386586,struct_4_noise_256_in.tif,final.pth
91,413.6639136,123.6550787,0,1,struct_4_noise_256_in.tif,reference
171,676.2025119,109.2871506,8.20E-06,0.996605508,struct_4_noise_256_in.tif,sim
15,425.7493713,125.0997554,1.25E-06,0.999734322,struct_4_noise_512_in.tif,final.pth
95,413.6639136,123.6550787,0,1,struct_4_noise_512_in.tif,reference
175,696.1639129,109.4279976,7.38E-06,0.997253763,struct_4_noise_512_in.tif,sim
17,415.1902961,121.5140829,5.45E-06,0.998181198,struct_4_noise_64_in.tif,final.pth
97,413.6639136,123.6550787,0,1,struct_4_noise_64_in.tif,reference
177,546.1573897,100.6307381,2.13E-05,0.991795487,struct_4_noise_64_in.tif,sim
19,414.5605908,132.719046,7.29E-07,0.999868302,struct_5_noise_1024_in.tif,final.pth
99,397.5265644,131.0220006,0,1,struct_5_noise_1024_in.tif,reference
179,709.3735814,118.2893539,6.17E-06,0.997823699,struct_5_noise_1024_in.tif,sim
47,410.5484597,134.731035,4.76E-07,0.99991637,struct_5_noise_2048_in.tif,final.pth
127,397.5265644,131.0220006,0,1,struct_5_noise_2048_in.tif,reference
207,708.6212334,115.3244681,6.17E-06,0.997997506,struct_5_noise_2048_in.tif,sim
48,416.2778996,136.6570347,1.83E-06,0.999484575,struct_5_noise_256_in.tif,final.pth
128,397.5265644,131.0220006,0,1,struct_5_noise_256_in.tif,reference
208,671.4862922,116.5555709,8.71E-06,0.996497289,struct_5_noise_256_in.tif,sim
50,416.869446,134.6330771,8.27E-07,0.999833673,struct_5_noise_512_in.tif,final.pth
130,397.5265644,131.0220006,0,1,struct_5_noise_512_in.tif,reference
210,698.8535583,119.0480287,7.80E-06,0.997190213,struct_5_noise_512_in.tif,sim
51,404.8563596,128.1603754,6.04E-06,0.997757138,struct_5_noise_64_in.tif,final.pth
131,397.5265644,131.0220006,0,1,struct_5_noise_64_in.tif,reference
211,539.9081401,111.6902335,1.88E-05,0.992385256,struct_5_noise_64_in.tif,sim
52,421.6746534,125.0997908,3.87E-07,0.999923057,struct_6_noise_1024_in.tif,final.pth
132,404.7246662,122.5755315,0,1,struct_6_noise_1024_in.tif,reference
212,714.2592278,112.0953354,3.03E-06,0.998534423,struct_6_noise_1024_in.tif,sim
54,421.4070556,124.7631331,3.02E-07,0.999941086,struct_6_noise_2048_in.tif,final.pth
134,404.7246662,122.5755315,0,1,struct_6_noise_2048_in.tif,reference
214,712.6119137,110.8140238,2.81E-06,0.998697156,struct_6_noise_2048_in.tif,sim
55,429.2730305,125.3973506,7.79E-07,0.999788584,struct_6_noise_256_in.tif,final.pth
135,404.7246662,122.5755315,0,1,struct_6_noise_256_in.tif,reference
215,676.555681,118.835923,3.88E-06,0.997847332,struct_6_noise_256_in.tif,sim
57,426.8368479,123.3934359,5.02E-07,0.999883483,struct_6_noise_512_in.tif,final.pth
137,404.7246662,122.5755315,0,1,struct_6_noise_512_in.tif,reference
217,703.0601149,113.6917888,3.38E-06,0.998255922,struct_6_noise_512_in.tif,sim
58,410.3460431,124.8189412,2.53E-06,0.99908056,struct_6_noise_64_in.tif,final.pth
138,404.7246662,122.5755315,0,1,struct_6_noise_64_in.tif,reference
218,528.7158705,105.7503837,9.88E-06,0.99486581,struct_6_noise_64_in.tif,sim
59,419.909224,128.0175706,6.47E-07,0.999892481,struct_7_noise_1024_in.tif,final.pth
139,407.5526618,124.6272951,0,1,struct_7_noise_1024_in.tif,reference
219,817.2387404,111.5446379,4.53E-06,0.998229315,struct_7_noise_1024_in.tif,sim
61,420.9403327,126.9444027,5.51E-07,0.999920924,struct_7_noise_2048_in.tif,final.pth
141,407.5526618,124.6272951,0,1,struct_7_noise_2048_in.tif,reference
221,814.644245,110.2082758,4.00E-06,0.998512632,struct_7_noise_2048_in.tif,sim
62,425.5733548,126.1228443,1.67E-06,0.99972218,struct_7_noise_256_in.tif,final.pth
142,407.5526618,124.6272951,0,1,struct_7_noise_256_in.tif,reference
222,795.9977055,116.1182837,5.99E-06,0.997402692,struct_7_noise_256_in.tif,sim
64,423.9131966,127.4842972,9.28E-07,0.999837568,struct_7_noise_512_in.tif,final.pth
144,407.5526618,124.6272951,0,1,struct_7_noise_512_in.tif,reference
224,811.8312016,113.4342323,4.51E-06,0.998171572,struct_7_noise_512_in.tif,sim
65,461.8406121,126.2983096,4.46E-06,0.998467326,struct_7_noise_64_in.tif,final.pth
145,407.5526618,124.6272951,0,1,struct_7_noise_64_in.tif,reference
225,651.9020385,108.4707513,1.04E-05,0.99511518,struct_7_noise_64_in.tif,sim
66,427.0035075,127.70653,7.04E-07,0.999896373,struct_8_noise_1024_in.tif,final.pth
146,416.9205869,124.7391461,0,1,struct_8_noise_1024_in.tif,reference
226,729.3592741,120.4301062,5.31E-06,0.998017285,struct_8_noise_1024_in.tif,sim
68,426.6079858,127.040409,4.77E-07,0.999920965,struct_8_noise_2048_in.tif,final.pth
148,416.9205869,124.7391461,0,1,struct_8_noise_2048_in.tif,reference
228,716.5507285,118.444404,4.97E-06,0.998238902,struct_8_noise_2048_in.tif,sim
69,431.431055,129.4323431,1.92E-06,0.999412818,struct_8_noise_256_in.tif,final.pth
149,416.9205869,124.7391461,0,1,struct_8_noise_256_in.tif,reference
229,711.3786003,120.9789402,8.21E-06,0.996442324,struct_8_noise_256_in.tif,sim
71,423.6443578,128.5336892,1.02E-06,0.999808377,struct_8_noise_512_in.tif,final.pth
151,416.9205869,124.7391461,0,1,struct_8_noise_512_in.tif,reference
231,734.3274774,119.8566294,6.43E-06,0.997362104,struct_8_noise_512_in.tif,sim
72,414.4436675,127.0560721,4.79E-06,0.998628976,struct_8_noise_64_in.tif,final.pth
152,416.9205869,124.7391461,0,1,struct_8_noise_64_in.tif,reference
232,564.12978,106.7701889,1.40E-05,0.993567797,struct_8_noise_64_in.tif,sim
73,410.2020811,125.6212724,8.30E-07,0.999846256,struct_9_noise_1024_in.tif,final.pth
153,400.7090788,121.1701611,0,1,struct_9_noise_1024_in.tif,reference
233,680.6799645,112.5413472,7.53E-06,0.997240159,struct_9_noise_1024_in.tif,sim
75,408.6467326,125.0342888,4.35E-07,0.999922102,struct_9_noise_2048_in.tif,final.pth
155,400.7090788,121.1701611,0,1,struct_9_noise_2048_in.tif,reference
235,682.3722284,111.4088562,6.29E-06,0.997778677,struct_9_noise_2048_in.tif,sim
76,408.3358059,126.1302076,2.74E-06,0.999257303,struct_9_noise_256_in.tif,final.pth
156,400.7090788,121.1701611,0,1,struct_9_noise_256_in.tif,reference
236,655.5816042,111.4262552,8.72E-06,0.996002469,struct_9_noise_256_in.tif,sim
78,404.494443,126.1982298,8.01E-07,0.999794661,struct_9_noise_512_in.tif,final.pth
158,400.7090788,121.1701611,0,1,struct_9_noise_512_in.tif,reference
238,675.4131646,111.997381,8.94E-06,0.996373906,struct_9_noise_512_in.tif,sim
79,399.1355932,121.2142627,5.94E-06,0.997460717,struct_9_noise_64_in.tif,final.pth
159,400.7090788,121.1701611,0,1,struct_9_noise_64_in.tif,reference
239,493.5580552,103.8233822,1.86E-05,0.990801797,struct_9_noise_64_in.tif,sim

==> data/point_results.csv <==
,Z,XY,mse,ssim,img,model
7,408.7097002,124.3994242,3.32E-06,0.999543522,points_1000_0_in.tif,final.pth
1,428.2558973,134.6192615,4.79E-06,0.999423026,points_10000_0_in.tif,final.pth
13,428.7102646,136.2412431,4.48E-06,0.999428157,points_11000_0_in.tif,final.pth
18,428.5879467,138.547481,5.01E-06,0.999445217,points_12000_0_in.tif,final.pth
24,431.6012945,135.2286224,7.32E-06,0.9993142,points_13000_0_in.tif,final.pth
30,440.1732001,142.9104515,6.26E-06,0.999357251,points_14000_0_in.tif,final.pth
36,462.6079719,144.8079076,0.000114767,0.992881141,points_15000_0_in.tif,final.pth
2,458.1577038,141.6859277,0.000117195,0.992702086,points_16000_0_in.tif,final.pth
10,461.3125713,148.5638714,9.47E-05,0.993218416,points_17000_0_in.tif,final.pth
44,466.0270133,150.4933766,0.000126071,0.992225504,points_18000_0_in.tif,final.pth
17,461.1272242,148.1915899,0.000139924,0.991924378,points_19000_0_in.tif,final.pth
29,415.2258996,125.7217279,1.09E-05,0.998884982,points_2000_0_in.tif,final.pth
23,466.6656989,150.0689851,0.000127091,0.992008579,points_20000_0_in.tif,final.pth
35,425.0794854,125.6499625,2.35E-05,0.997512661,points_3000_0_in.tif,final.pth
41,437.8430252,128.6188624,3.82E-05,0.996253178,points_4000_0_in.tif,final.pth
45,442.1843811,129.0866278,3.38E-05,0.996462929,points_5000_0_in.tif,final.pth
48,439.7906601,130.4241172,5.14E-05,0.995399149,points_6000_0_in.tif,final.pth
51,442.4106674,131.6338881,5.24E-05,0.995528962,points_7000_0_in.tif,final.pth
54,448.1333341,134.3687045,7.08E-05,0.994816124,points_8000_0_in.tif,final.pth
57,448.1003262,135.8200961,7.78E-05,0.994477269,points_9000_0_in.tif,final.pth
67,393.0434841,123.0463634,0,1,points_1000_0_in.tif,reference
61,419.2756684,133.4171524,0,1,points_10000_0_in.tif,reference
73,418.9918471,135.5565165,0,1,points_11000_0_in.tif,reference
78,422.9838651,137.5702712,0,1,points_12000_0_in.tif,reference
84,424.039025,134.5169704,0,1,points_13000_0_in.tif,reference
90,434.6875653,142.1174191,0,1,points_14000_0_in.tif,reference
96,430.7221682,141.9603477,0,1,points_15000_0_in.tif,reference
62,426.0306184,139.677708,0,1,points_16000_0_in.tif,reference
70,433.7841018,146.327424,0,1,points_17000_0_in.tif,reference
104,433.5366873,147.6270397,0,1,points_18000_0_in.tif,reference
77,438.4774881,146.9306553,0,1,points_19000_0_in.tif,reference
89,397.6464186,123.1651926,0,1,points_2000_0_in.tif,reference
83,436.930667,148.3207054,0,1,points_20000_0_in.tif,reference
95,397.3401087,122.6927028,0,1,points_3000_0_in.tif,reference
101,405.2862096,125.6923848,0,1,points_4000_0_in.tif,reference
105,412.0822098,126.98441,0,1,points_5000_0_in.tif,reference
108,404.9727814,126.1047956,0,1,points_6000_0_in.tif,reference
111,409.9582875,129.0476315,0,1,points_7000_0_in.tif,reference
114,408.2875168,130.7062568,0,1,points_8000_0_in.tif,reference
117,412.1205648,132.955125,0,1,points_9000_0_in.tif,reference
127,764.6844734,127.9906096,0.000175581,0.980736045,points_10000_0_in.tif,sim
121,688.4056164,109.9111587,4.39E-05,0.991952654,points_1000_0_in.tif,sim
133,769.6561561,130.2223753,0.000163185,0.980936976,points_11000_0_in.tif,sim
138,767.0342178,133.7859695,0.000160406,0.981139993,points_12000_0_in.tif,sim
144,766.8678369,128.5816917,0.000153974,0.981478564,points_13000_0_in.tif,sim
150,794.7746237,147.9215787,0.000217131,0.97945,points_14000_0_in.tif,sim
156,789.5339491,143.9844848,0.000175323,0.980565212,points_15000_0_in.tif,sim
122,791.0033595,149.8868232,0.000243585,0.978902306,points_16000_0_in.tif,sim
130,792.4549912,154.9444264,0.000193757,0.979951889,points_17000_0_in.tif,sim
164,798.7314132,176.6729882,0.000257656,0.978500087,points_18000_0_in.tif,sim
137,819.6320457,151.7898325,0.000267451,0.97840701,points_19000_0_in.tif,sim
149,823.1731269,670.3122026,0.000218821,0.979415032,points_20000_0_in.tif,sim
143,692.0060574,111.612624,6.09E-05,0.989054078,points_2000_0_in.tif,sim
155,690.0576159,110.5027379,7.55E-05,0.986959889,points_3000_0_in.tif,sim
161,711.2728408,112.7730005,8.96E-05,0.985407429,points_4000_0_in.tif,sim
165,721.8174293,114.2757121,8.23E-05,0.985478393,points_5000_0_in.tif,sim
168,715.1990153,114.5159074,0.00014304,0.981959999,points_6000_0_in.tif,sim
171,724.4331723,119.3456274,9.81E-05,0.984350558,points_7000_0_in.tif,sim
174,733.82909,119.8619972,0.000148576,0.981920173,points_8000_0_in.tif,sim
177,747.8990759,126.1410509,0.000149435,0.981701448,points_9000_0_in.tif,sim

==> data/training_log.csv <==
epoch,train_loss,val_loss
0,0.0004701786785173337,0.00021747676671818935
1,0.0001274225074863549,
2,0.00010936486784418309,
3,9.639953153767951e-05,
4,8.623753147558828e-05,
5,8.247934047668005e-05,0.00011573498341022059
6,7.172039510338879e-05,
7,6.865890565825032e-05,
8,6.534639710111692e-05,
9,6.190389108638015e-05,
10,5.8428713625314254e-05,8.78200787863332e-05
11,5.622686803935967e-05,
12,5.328850864168851e-05,
13,5.1330002363740915e-05,
14,4.920093625834262e-05,
15,5.016082319171629e-05,7.644831445456172e-05
16,4.724748348323644e-05,
17,4.557504962576786e-05,
18,4.4750121744712215e-05,
19,4.390048308925691e-05,
20,4.1875623470037385e-05,6.456007445699975e-05
21,4.2122427510401246e-05,
22,4.0182068982471105e-05,
23,4.060925040313442e-05,
24,3.9643872936279434e-05,
25,4.0454834515298284e-05,6.005215275056091e-05
26,3.876610663315365e-05,
27,3.7554432193811975e-05,
28,3.791406315080216e-05,
29,3.6297423201397796e-05,
30,3.593807998579389e-05,5.997023031846361e-05
31,3.584847184208991e-05,
32,3.498120261647764e-05,
33,3.392043254279997e-05,
34,3.460901759378455e-05,
35,3.3487300427352876e-05,5.267509813064761e-05
36,3.3848558949692824e-05,
37,3.319802454530578e-05,
38,3.28006317462299e-05,
39,3.284970132672488e-05,
40,3.2518339987684554e-05,4.933872100486446e-05
41,3.1551144090642355e-05,
42,3.180003683475071e-05,
43,2.9912741020731068e-05,
44,2.9014950664654986e-05,
45,3.007625376675286e-05,4.9846649239447695e-05
46,2.9487180181358536e-05,
47,2.851809971604313e-05,
48,2.6691250244201347e-05,
49,2.7541641417416474e-05,
50,2.772826981625356e-05,4.207703457521145e-05
51,2.6538567389301584e-05,
52,2.6582036292205197e-05,
53,2.515344980000353e-05,
54,2.4969435356536917e-05,
55,2.528529642625693e-05,3.9729682208012993e-05
56,2.4711924658510503e-05,
57,2.315537774639115e-05,
58,2.332112317285587e-05,
59,2.3467371014752694e-05,
60,2.2807119000537716e-05,3.533072190799026e-05
61,2.280764160049502e-05,
62,2.122294990164625e-05,
63,2.2175251710659477e-05,
64,2.1503348494735366e-05,
65,2.0677270560701947e-05,3.238204585108583e-05
66,2.0149425794799657e-05,
67,2.00409346744719e-05,
68,1.9951734070427602e-05,
69,2.0276060139179674e-05,
70,2.064481137384408e-05,3.182888344276257e-05
71,2.046332375554099e-05,
72,1.865508666874981e-05,
73,1.8439110424485596e-05,
74,1.946040606219105e-05,
75,1.8477232755243233e-05,2.768403545714035e-05
76,1.9766930643379817e-05,
77,1.8770127866987054e-05,
78,1.6704066321860433e-05,
79,1.736155459368731e-05,
80,1.797313649222889e-05,2.8310604344975825e-05
81,1.6503834171384665e-05,
82,1.7033856266066692e-05,
83,1.5519331899102672e-05,
84,1.691897185734175e-05,
85,1.712984974777076e-05,2.7428807748543073e-05
86,1.5803360814036727e-05,
87,1.5941858768619078e-05,
88,1.6127826542460014e-05,
89,1.4463713393918107e-05,
90,1.4869625064224041e-05,2.285858762560464e-05
91,1.5085402697582754e-05,
92,1.4716148761230264e-05,
93,1.5512130538489736e-05,
94,1.461593958108121e-05,
95,1.4088865094202668e-05,2.2808190503080066e-05
96,1.386559749851192e-05,
97,1.4132271736663234e-05,
98,1.5221289188687208e-05,
99,1.3988270924331831e-05,
100,1.3846640711476908e-05,2.017799655125903e-05
101,1.3023424817465884e-05,
102,1.3098781438829237e-05,
103,1.1892539975166516e-05,
104,1.1981954510185853e-05,
105,1.560479166233268e-05,2.2358569670662593e-05
106,1.1819572625574585e-05,
107,1.270744430282345e-05,
108,1.2580541258066168e-05,
109,1.1964283664162173e-05,
110,1.3189377877576615e-05,1.8294127332612537e-05
111,1.0949328375195242e-05,
112,1.1683563601567388e-05,
113,1.1671622361690597e-05,
114,1.1270778170025576e-05,
115,1.09334037651442e-05,1.800688541051285e-05
116,1.1125996826883017e-05,
117,1.383195623432314e-05,
118,1.121223153183343e-05,
119,1.3250599642339472e-05,
120,1.196294402455572e-05,1.7650392389138386e-05
121,9.86916028203858e-06,
122,1.01164070850098e-05,
123,1.032540379626241e-05,
124,1.040741927540325e-05,
125,1.0045507273438537e-05,1.6485617076493025e-05
126,9.996852706744658e-06,
127,1.1028793714152974e-05,
128,9.32575930213765e-06,
129,9.067769238951056e-06,
130,9.133712670039106e-06,1.3930444866774553e-05
131,9.54599567181946e-06,
132,9.200725305863916e-06,
133,9.202419594633259e-06,
134,8.296104074607019e-06,
135,1.0268679664084237e-05,1.4763532110211801e-05
136,9.078692619061405e-06,
137,1.0249645454776427e-05,
138,9.572372743445453e-06,
139,8.902280703259257e-06,
140,8.623168668777538e-06,1.5493141391844903e-05
141,9.42225132827868e-06,
142,8.766714110016756e-06,
143,7.632699699521205e-06,
144,8.850098744325215e-06,
145,8.250770833542078e-06,1.4087248675625435e-05
146,8.889893353158629e-06,
147,7.96880062131783e-06,
148,9.527733749490761e-06,
149,7.45075468527117e-06,
150,7.32313506930311e-06,1.2070660735237956e-05
151,9.704900032768302e-06,
152,8.032908380227053e-06,
153,8.673391500844838e-06,
154,9.312730864277566e-06,
155,8.298412339897638e-06,1.3998034117119258e-05
156,7.887264650213871e-06,
157,7.980783060382827e-06,
158,7.545085988592315e-06,
159,7.497308270042079e-06,
160,8.510928717294371e-06,1.1140462548711286e-05
161,6.9540945769158254e-06,
162,7.349591193225343e-06,
163,7.392473730146162e-06,
164,6.912589867624774e-06,
165,8.743278507105012e-06,1.4928387170382646e-05
166,7.053940148150129e-06,
167,6.504603440183977e-06,
168,7.613448213158188e-06,
169,6.488429534869824e-06,
170,6.848922410156504e-06,1.0864902833418455e-05
171,6.678041114736442e-06,
172,7.0144518408474015e-06,
173,6.455089834235952e-06,
174,7.079565513187255e-06,
175,6.299831697462552e-06,1.088556632566906e-05
176,7.193108639223676e-06,
177,6.500501042963249e-06,
178,7.004198070065999e-06,
179,6.765843820815192e-06,
180,6.66859563432661e-06,1.0818799485908434e-05
181,7.836394330125413e-06,
182,5.837683225130654e-06,
183,5.636642452440651e-06,
184,6.734773661276917e-06,
185,5.827795343914143e-06,1.6457702208248924e-05
186,8.073436576425494e-06,
187,6.576515296593563e-06,
188,6.431673362975424e-06,
189,5.532870459688097e-06,
190,6.660581654024419e-06,1.5366995638841116e-05
191,6.156645257748538e-06,
192,7.65101224475517e-06,
193,5.659782662381052e-06,
194,6.688188144331385e-06,
195,7.743209755210194e-06,9.490630797396685e-06
196,5.684383128285648e-06,
197,6.2645431509392096e-06,
198,7.075389592845002e-06,
199,5.491734931503153e-06,
200,6.5897366517994075e-06,1.1035896123859049e-05
201,6.153857158723612e-06,
202,5.400469554793695e-06,
203,5.5829733920856255e-06,
204,5.633738852965679e-06,
205,5.699647144834867e-06,8.371948499390985e-06
206,5.657166921819963e-06,
207,5.264704783116572e-06,
208,5.4089164054120545e-06,
209,5.98082398347607e-06,
210,5.949638328864829e-06,1.2198097515970909e-05
211,6.228546913068901e-06,
212,5.1007363057382265e-06,
213,5.077983360024518e-06,
214,5.70559632712281e-06,
215,4.966423155970866e-06,7.657356036361307e-06
216,5.476362345560217e-06,
217,5.486663054410668e-06,
218,5.3414660983066455e-06,
219,4.8771417313391056e-06,
220,5.990170084690338e-06,8.36064630978702e-06
221,5.674247356760256e-06,
222,5.384629284245003e-06,
223,4.677446977008937e-06,
224,4.847237921940423e-06,
225,4.982390641322815e-06,7.076678027968026e-06
226,5.159830011138724e-06,
227,5.050221962183305e-06,
228,4.730305503213654e-06,
229,4.729791007284311e-06,
230,5.889104655223589e-06,7.201181309331635e-06
231,5.293050189475007e-06,
232,4.802468306418116e-06,
233,4.810976365108119e-06,
234,5.4440053132394325e-06,
235,4.803635641331533e-06,7.406145186905633e-06
236,4.8839076744361835e-06,
237,4.884335574793973e-06,
238,4.36454889277352e-06,
239,4.366074494088467e-06,
240,4.953673416784531e-06,7.1120330934112035e-06
241,5.72530864461884e-06,
242,6.432775627537332e-06,
243,4.367234064498129e-06,
244,4.378711071854628e-06,
245,4.1942821830211005e-06,7.902937239931714e-06
246,4.602831317291979e-06,
247,4.3178520395424526e-06,
248,4.05455722944385e-06,
249,4.375931510096691e-06,
250,4.54495420854073e-06,7.262332853012292e-06
251,4.107912701556415e-06,
252,3.8310404176098855e-06,
253,4.8916310558180725e-06,
254,5.029801722125862e-06,
255,4.374528129045683e-06,6.520540030881723e-06
256,3.693380900383115e-06,
257,4.167007910234895e-06,
258,4.626571192270726e-06,
259,5.309541019893938e-06,
260,4.920814789686021e-06,7.835483352715124e-06
261,4.178103008168388e-06,
262,3.765110093538808e-06,
263,4.804706228746049e-06,
264,4.6505820428998e-06,
265,5.854369763599951e-06,6.313273439041546e-06
266,4.025829885240701e-06,
267,3.985811230376311e-06,
268,4.0257918385577796e-06,
269,4.4934883568522625e-06,
270,3.923736838911478e-06,6.4634205045877025e-06
271,5.132212330359785e-06,
272,3.853195635570414e-06,
273,3.6020728680648823e-06,
274,4.250705207928027e-06,
275,5.461380548135944e-06,1.0171764516700125e-05
276,4.552476626928625e-06,
277,3.634087495602462e-06,
278,5.82562161316919e-06,
279,4.2554362902887375e-06,
280,3.7831453757794285e-06,6.114144778419157e-06
281,5.6343374410516844e-06,
282,4.129571371513029e-06,
283,3.5688149943006145e-06,
284,4.4149132810850235e-06,
285,3.948044650314841e-06,6.968940371936898e-06
286,3.6819969026866503e-06,
287,4.120325863946286e-06,
288,3.7166270902690557e-06,
289,3.833770638512097e-06,
290,4.55842766200476e-06,7.347610840548037e-06
291,3.6702414463065537e-06,
292,4.45650828691509e-06,
293,3.974112352401839e-06,
294,4.513751723668581e-06,
295,3.3549964255881434e-06,5.694104806429499e-06
296,3.8127155396584903e-06,
297,4.0843995066097705e-06,
298,3.798318408291527e-06,
299,4.1284946073697155e-06,


==> data/triple_gratings.csv <==
ground_truth,sim,rcan,z_frame
0.0,0.05058955,0.00014859969,40
0.0016,0.06548965,0.0003097567,41
0.0033443137254901964,0.08413297,0.0005158121,42
0.0051827450980392155,0.10714729,0.0011668148,43
0.007692549019607843,0.13484399,0.004535245,44
0.012825098039215686,0.16699587,0.002943182,45
0.023071372549019607,0.20280777,0.010101629,46
0.04087843137254902,0.24109346,0.026544113,47
0.08626823529411765,0.2805533,0.060258076,48
0.21051607843137254,0.32000917,0.11660708,49
0.41146980392156857,0.35850054,0.18067618,50
0.5477019607843138,0.39523646,0.2188812,51
0.48717176470588236,0.42947412,0.21536362,52
0.2973741176470588,0.46042496,0.18887886,53
0.14841725490196078,0.48727018,0.17925395,54
0.10096313725490196,0.50930893,0.16745149,55
0.1397458823529412,0.5261796,0.1639283,56
0.2794541176470588,0.5380298,0.17274325,57
0.474158431372549,0.54550487,0.18762977,58
0.5575780392156863,0.54950446,0.19968534,59
0.44154352941176456,0.55079013,0.20045322,60
0.24674509803921568,0.54963195,0.19185108,61
0.12589176470588237,0.5456827,0.18294103,62
0.1028329411764706,0.5381493,0.16513798,63
0.16773019607843137,0.5261655,0.16333209,64
0.33327058823529415,0.5091658,0.18598667,65
0.5127529411764706,0.48708165,0.21297269,66
0.5359623529411766,0.4603046,0.21288416,67
0.37424941176470594,0.4294966,0.1767193,68
0.18049882352941174,0.39539024,0.1188114,69
0.07365019607843137,0.3586928,0.0638471,70
0.036843921568627445,0.32012066,0.02632144,71
0.020869019607843136,0.28050986,0.009091873,72
0.011632941176470587,0.24090967,0.0036513978,73
0.007121568627450981,0.20257537,0.0026725454,74
0.004592941176470588,0.16682641,0.0019491471,75
0.0031560784313725485,0.13480356,0.00051672757,76
0.0012611764705882352,0.107224844,0.00022581048,77
0.0,0.08425992,0.00018757007,78
0.0,0.065593176,0.0004497924,79

